Cloud-by-cloud Multiphase Investigation of the Circumgalactic Medium of Low-redshift Galaxies

The pervasive presence of warm gas in galaxy halos suggests that the circumgalactic medium (CGM) is multiphase in its ionization structure and complex in its kinematics. Some recent state-of-the-art cosmological galaxy simulations predict an azimuthal dependence of CGM metallicities. We investigate the presence of such a trend by analyzing the distribution of gas properties in the CGM around 47 $z <$ 0.7 galaxies from the Multiphase Galaxy Halos Survey determined using a cloud-by-cloud, multiphase, ionization modelling approach. We identify three distinct populations of absorbers: cool clouds ($T \sim$ 10$^{4.1}$ K) in photoionization equilibrium, warm-hot collisionally ionized clouds ($T \sim$ 10$^{4.5-5}$ K) affected by time-dependent photoionization, and hotter clouds ($T \sim$ 10$^{5.4-6}$ K) with broad OVI and Lya absorption consistent with collisional ionization. We find that fragmentation can play a role in the origin of cool clouds, that warm-hot clouds are out of equilibrium due to rapid cooling, and that hotter clouds are representative of virialized halo gas in all but the lowest mass galaxies. The metallicities of clouds do not depend on the azimuthal angle or other galaxy properties for any of these populations. At face value, this disagrees with the simplistic model of the CGM with bipolar outflows and cold-mode planar accretion. However, the number of clouds per sightline is significantly larger close to the minor and major axes. This implies that the processes of outflows and accretion are contributing to these CGM cloud populations, and our sightlines are probing gas of mixed origins at all azimuthal angles in these low redshift galaxies.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> Tables/property_table_full.txt <==
J0125 & $0.3985$ & $-114.8_{-8.7}^{+8.3}$ & $<0.03$ & $>-2.85$ & $14.79_{-0.47}^{+0.83}$ & $14.00_{-0.12}^{+0.11}$ & $4.02_{-0.06}^{+0.10}$ & $<-1.93$ & $37.89_{-5.52}^{+4.40}$ & $13.14_{-0.86}^{+1.62}$ & $40.28_{-5.03}^{+4.26}$ & PIE\\[2pt]
 &  & $-64.2_{-3.4}^{+3.4}$ & $<0.30$ & $>-4.00$ & $19.83_{-0.49}^{+0.34}$ & $13.40_{-0.30}^{+0.18}$ & $5.84_{-0.13}^{+0.13}$ & $<2.34$ & $51.43_{-7.09}^{+6.86}$ & $106.97_{-14.86}^{+16.62}$ & $119.08_{-12.91}^{+14.66}$ & TDP-CBLA\\[2pt]
& & $-63.3_{-2.4}^{+2.3}$ & $-0.42_{-0.19}^{+0.19}$ & $-2.75_{-0.21}^{+0.22}$ & $17.77_{-0.20}^{+0.23}$ & $15.16_{-0.19}^{+0.21}$ & $4.32_{-0.10}^{+0.12}$ & $-1.0_{-0.4}^{+0.4}$ & $8.6_{-2.7}^{+3.0}$ & $18.5_{-2.0}^{+2.6}$ & $20.7_{-2.1}^{+2.6}$ & PIE \\[2pt]
& & $-9.6_{-0.3}^{+0.2}$ & $-1.36_{-0.11}^{+0.11}$ & $-2.36_{-0.05}^{+0.06}$ & $19.40_{-0.13}^{+0.13}$ & $17.19_{-0.10}^{+0.11}$ & $4.26_{-0.02}^{+0.02}$ & $0.3_{-0.2}^{+0.2}$ & $8.8_{-0.3}^{+0.4}$ & $17.3_{-0.3}^{+0.3}$ & $19.4_{-0.3}^{+0.3}$ & PIE \\[2pt]
 &  & $5.4_{-2.3}^{+2.0}$ & $<0.30$ & $>-4.00$ & $18.30_{-0.24}^{+0.51}$ & $12.38_{-0.18}^{+0.30}$ & $5.55_{-0.12}^{+0.13}$ & $<0.81$ & $12.60_{-5.13}^{+5.59}$ & $76.72_{-10.07}^{+12.64}$ & $77.91_{-9.49}^{+12.44}$ & TDP-CBLA\\[2pt]
& & $86.7_{-0.9}^{+0.8}$ & $-2.06_{-0.46}^{+0.48}$ & $-3.60_{-0.09}^{+0.09}$ & $19.39_{-0.06}^{+0.06}$ & $14.18_{-0.12}^{+0.12}$ & $5.16_{-0.03}^{+0.03}$ & $1.5_{-0.1}^{+0.1}$ & $26.4_{-1.4}^{+1.4}$ & $48.8_{-1.8}^{+2.0}$ & $55.6_{-1.6}^{+1.7}$ & TDP-nonCBLA \\[2pt]
& & $88.1_{-1.0}^{+0.9}$ & $0.02_{-0.17}^{+0.16}$ & $-2.60_{-0.13}^{+0.15}$ & $17.24_{-0.18}^{+0.19}$ & $14.94_{-0.09}^{+0.09}$ & $4.15_{-0.07}^{+0.08}$ & $-1.7_{-0.3}^{+0.3}$ & $10.0_{-2.7}^{+2.6}$ & $15.2_{-1.3}^{+1.4}$ & $18.4_{-1.1}^{+1.2}$ & PIE \\[2pt]
& & $184.2_{-0.2}^{+0.2}$ & $-0.03_{-0.02}^{+0.02}$ & $-0.66_{-0.04}^{+0.03}$ & $17.78_{-0.02}^{+0.03}$ & $17.37_{-0.03}^{+0.02}$ & $3.65_{-0.01}^{+0.02}$ & $-3.1_{-0.0}^{+0.1}$ & $4.4_{-0.2}^{+0.2}$ & $8.6_{-0.1}^{+0.2}$ & $9.7_{-0.1}^{+0.1}$ & PIE \\[2pt]
 &  & $197.8_{-1.2}^{+1.1}$ & $<0.30$ & $>-4.00$ & $19.15_{-0.39}^{+0.53}$ & $13.07_{-0.22}^{+0.31}$ & $5.63_{-0.12}^{+0.13}$ & $<1.66$ & $38.63_{-2.75}^{+2.87}$ & $83.43_{-10.70}^{+13.33}$ & $92.09_{-9.18}^{+11.55}$ & TDP-CBLA\\[2pt]
& & $198.4_{-0.3}^{+0.2}$ & $0.16_{-0.04}^{+0.03}$ & $-2.25_{-0.06}^{+0.06}$ & $18.28_{-0.05}^{+0.05}$ & $16.41_{-0.04}^{+0.04}$ & $3.97_{-0.02}^{+0.02}$ & $-1.0_{-0.1}^{+0.1}$ & $5.4_{-0.3}^{+0.4}$ & $12.4_{-0.2}^{+0.2}$ & $13.5_{-0.2}^{+0.2}$ & PIE \\[2pt]
& & $216.3_{-1.2}^{+1.1}$ & $-0.42_{-0.16}^{+0.13}$ & $-3.04_{-0.05}^{+0.07}$ & $19.11_{-0.13}^{+0.14}$ & $16.04_{-0.10}^{+0.13}$ & $4.45_{-0.02}^{+0.02}$ & $0.7_{-0.1}^{+0.1}$ & $5.7_{-1.8}^{+1.9}$ & $21.7_{-0.5}^{+0.6}$ & $22.5_{-0.4}^{+0.4}$ & PIE \\[2pt]
& & $307.0_{-1.0}^{+1.1}$ & $-0.15_{-0.23}^{+0.23}$ & $-4.62_{-0.06}^{+0.06}$ & $18.50_{-0.04}^{+0.04}$ & $14.49_{-0.03}^{+0.03}$ & $4.56_{-0.03}^{+0.03}$ & $1.6_{-0.1}^{+0.1}$ & $26.0_{-1.4}^{+1.4}$ & $24.5_{-0.7}^{+0.9}$ & $35.7_{-1.0}^{+1.1}$ & TDP-nonCBLA \\[2pt]
\hline
J0351 & $0.2617$ & $-91.7_{-10.8}^{+6.5}$ & $<0.24$ & $>-3.29$ & $14.48_{-0.41}^{+1.69}$ & $13.91_{-0.09}^{+0.06}$ & $4.01_{-0.06}^{+0.20}$ & $<0.28$ & $56.17_{-7.46}^{+6.81}$ & $13.02_{-0.81}^{+3.42}$ & $58.51_{-7.23}^{+6.65}$ & PIE\\[2pt]
& & $-45.8_{-5.0}^{+3.5}$ & $-0.21_{-1.23}^{+0.53}$ & $-2.74_{-0.26}^{+0.51}$ & $16.26_{-0.63}^{+0.53}$ & $14.00_{-0.08}^{+0.10}$ & $4.19_{-0.22}^{+0.23}$ & $-2.5_{-1.1}^{+0.8}$ & $31.6_{-5.5}^{+5.2}$ & $15.9_{-3.6}^{+4.9}$ & $35.8_{-4.0}^{+5.0}$ & PIE \\[2pt]
\hline
J0351 & $0.3570$ & $-149.3_{-1.1}^{+1.0}$ & $-0.40_{-0.16}^{+0.15}$ & $-2.58_{-0.10}^{+0.12}$ & $17.33_{-0.15}^{+0.15}$ & $15.03_{-0.02}^{+0.02}$ & $4.24_{-0.06}^{+0.06}$ & $-1.6_{-0.3}^{+0.3}$ & $20.4_{-1.4}^{+1.5}$ & $17.0_{-1.2}^{+1.1}$ & $26.6_{-0.9}^{+0.8}$ & PIE \\[2pt]
& & $-74.6_{-0.2}^{+0.2}$ & $0.07_{-0.04}^{+0.04}$ & $-2.24_{-0.08}^{+0.07}$ & $17.10_{-0.10}^{+0.10}$ & $15.31_{-0.04}^{+0.04}$ & $4.00_{-0.03}^{+0.03}$ & $-2.1_{-0.2}^{+0.2}$ & $1.3_{-0.6}^{+0.7}$ & $12.9_{-0.4}^{+0.5}$ & $13.0_{-0.4}^{+0.5}$ & PIE \\[2pt]
& & $-48.3_{-1.7}^{+1.8}$ & $0.21_{-0.04}^{+0.04}$ & $-2.67_{-0.34}^{+0.32}$ & $19.29_{-0.02}^{+0.01}$ & $14.18_{-0.03}^{+0.03}$ & $5.13_{-0.01}^{+0.01}$ & $0.5_{-0.3}^{+0.3}$ & $56.3_{-2.8}^{+2.7}$ & $47.1_{-0.7}^{+0.6}$ & $73.4_{-2.2}^{+2.1}$ & TDP-nonCBLA \\[2pt]
& & $-26.4_{-0.9}^{+0.9}$ & $-0.73_{-0.05}^{+0.05}$ & $-2.76_{-0.03}^{+0.03}$ & $18.68_{-0.05}^{+0.05}$ & $16.06_{-0.03}^{+0.02}$ & $4.36_{-0.02}^{+0.02}$ & $-0.1_{-0.1}^{+0.1}$ & $40.8_{-1.2}^{+1.1}$ & $19.4_{-0.4}^{+0.4}$ & $45.1_{-1.1}^{+1.0}$ & PIE \\[2pt]
& & $-13.2_{-0.5}^{+0.5}$ & $-0.63_{-0.22}^{+0.19}$ & $-0.77_{-0.41}^{+0.38}$ & $16.74_{-0.21}^{+0.31}$ & $16.17_{-0.02}^{+0.03}$ & $3.96_{-0.10}^{+0.06}$ & $-4.0_{-0.6}^{+0.7}$ & $8.8_{-1.6}^{+1.6}$ & $12.2_{-1.3}^{+0.9}$ & $15.0_{-0.9}^{+1.0}$ & PIE \\[2pt]
 &  & $-7.4_{-2.7}^{+2.4}$ & $<0.30$ & $>-4.00$ & $19.33_{-0.37}^{+0.30}$ & $13.08_{-0.23}^{+0.19}$ & $5.73_{-0.09}^{+0.08}$ & $<1.84$ & $13.03_{-6.20}^{+7.27}$ & $93.88_{-8.95}^{+9.15}$ & $95.03_{-8.78}^{+9.26}$ & TDP-CBLA\\[2pt]
& & $39.6_{-0.1}^{+0.1}$ & $0.07_{-0.02}^{+0.02}$ & $-2.89_{-0.02}^{+0.02}$ & $19.21_{-0.02}^{+0.02}$ & $16.56_{-0.01}^{+0.01}$ & $4.24_{-0.00}^{+0.00}$ & $0.6_{-0.0}^{+0.0}$ & $2.9_{-0.1}^{+0.1}$ & $16.9_{-0.1}^{+0.1}$ & $17.2_{-0.1}^{+0.1}$ & PIE \\[2pt]
\hline
J0407 & $0.1534$ & $-536.2_{-1.2}^{+1.1}$ & $<0.63$ & $>-2.97$ & $13.63_{-0.50}^{+0.79}$ & $12.85_{-0.07}^{+0.06}$ & $4.02_{-0.06}^{+0.10}$ & $<-3.38$ & $11.48_{-3.13}^{+2.82}$ & $13.09_{-0.90}^{+1.55}$ & $17.64_{-1.78}^{+1.78}$ & PIE\\[2pt]
 &  & $-503.1_{-4.4}^{+4.5}$ & $<0.60$ & $>-3.12$ & $13.75_{-0.66}^{+0.89}$ & $12.79_{-0.08}^{+0.07}$ & $4.04_{-0.08}^{+0.13}$ & $<-2.99$ & $27.56_{-4.60}^{+4.06}$ & $13.44_{-1.17}^{+2.23}$ & $30.96_{-4.05}^{+3.62}$ & PIE\\[2pt]
 &  & $-314.9_{-0.2}^{+0.2}$ & $<-0.35$ & $>-2.43$ & $14.05_{-0.34}^{+0.58}$ & $13.39_{-0.00}^{+0.01}$ & $4.02_{-0.05}^{+0.08}$ & $<-3.85$ & $17.02_{-1.16}^{+0.86}$ & $13.12_{-0.74}^{+1.23}$ & $21.56_{-0.45}^{+0.45}$ & PIE\\[2pt]
 &  & $-175.7_{-0.9}^{+1.0}$ & $<0.17$ & $>-2.07$ & $12.89_{-0.20}^{+0.41}$ & $12.51_{-0.03}^{+0.03}$ & $3.97_{-0.05}^{+0.05}$ & $<-5.65$ & $4.14_{-2.29}^{+2.27}$ & $12.37_{-0.63}^{+0.69}$ & $13.10_{-0.76}^{+1.05}$ & PIE\\[2pt]
 &  & $-95.9_{-0.3}^{+0.3}$ & $<-0.14$ & $>-2.62$ & $14.47_{-0.42}^{+0.73}$ & $13.76_{-0.00}^{+0.00}$ & $4.02_{-0.06}^{+0.11}$ & $<-3.03$ & $43.91_{-0.67}^{+0.68}$ & $13.15_{-0.85}^{+1.72}$ & $45.95_{-0.51}^{+0.55}$ & PIE\\[2pt]
\hline
J0407 & $0.3422$ & $-64.5_{-0.5}^{+0.4}$ & $<-0.16$ & $>-2.15$ & $14.27_{-0.41}^{+0.59}$ & $13.54_{-0.01}^{+0.01}$ & $4.01_{-0.06}^{+0.08}$ & $<-3.96$ & $40.06_{-0.99}^{+0.94}$ & $12.95_{-0.84}^{+1.23}$ & $42.19_{-0.98}^{+0.80}$ & PIE\\[2pt]
 &  & $-60.0_{-0.6}^{+0.5}$ & $<0.30$ & $>-4.00$ & $18.53_{-0.05}^{+0.05}$ & $12.24_{-0.03}^{+0.03}$ & $5.76_{-0.01}^{+0.01}$ & $<1.04$ & $11.78_{-2.46}^{+2.07}$ & $96.96_{-1.47}^{+1.41}$ & $97.66_{-1.42}^{+1.33}$ & TDP-CBLA\\[2pt]
 &  & $18.3_{-0.4}^{+0.4}$ & $<0.30$ & $>-4.00$ & $17.62_{-0.19}^{+0.33}$ & $11.85_{-0.19}^{+0.18}$ & $5.41_{-0.04}^{+0.03}$ & $<0.13$ & $3.68_{-1.66}^{+1.55}$ & $65.27_{-2.77}^{+2.12}$ & $65.37_{-2.73}^{+2.14}$ & TDP-CBLA\\[2pt]
 &  & $22.3_{-1.0}^{+0.9}$ & $<-0.61$ & $>-2.38$ & $13.85_{-0.44}^{+0.67}$ & $13.08_{-0.02}^{+0.02}$ & $4.03_{-0.05}^{+0.09}$ & $<-3.89$ & $27.13_{-1.29}^{+1.43}$ & $13.34_{-0.81}^{+1.43}$ & $30.46_{-1.25}^{+1.12}$ & PIE\\[2pt]
\hline
J0407 & $0.4952$ & $-30.4_{-0.6}^{+0.5}$ & $-1.34_{-0.04}^{+0.03}$ & $-3.24_{-0.01}^{+0.01}$ & $18.55_{-0.03}^{+0.03}$ & $14.03_{-0.02}^{+0.02}$ & $4.92_{-0.01}^{+0.01}$ & $0.3_{-0.0}^{+0.0}$ & $21.1_{-0.6}^{+0.6}$ & $37.1_{-0.3}^{+0.3}$ & $42.7_{-0.4}^{+0.4}$ & PIE \\[2pt]
 &  & $-20.2_{-4.0}^{+4.2}$ & $<0.30$ & $>-4.00$ & $19.99_{-0.05}^{+0.07}$ & $12.76_{-0.02}^{+0.03}$ & $6.52_{-0.03}^{+0.03}$ & $<2.50$ & $16.18_{-7.67}^{+7.61}$ & $232.67_{-8.43}^{+9.29}$ & $233.46_{-8.37}^{+9.22}$ & TDP-CBLA\\[2pt]
 &  & $-17.1_{-0.3}^{+0.3}$ & $<0.30$ & $>-4.00$ & $18.62_{-0.03}^{+0.02}$ & $12.91_{-0.04}^{+0.03}$ & $5.41_{-0.00}^{+0.01}$ & $<1.13$ & $26.03_{-0.56}^{+0.56}$ & $65.05_{-0.36}^{+0.39}$ & $70.07_{-0.32}^{+0.35}$ & TDP-CBLA\\[2pt]
 &  & $32.7_{-0.5}^{+0.5}$ & $<0.30$ & $>-4.00$ & $18.11_{-0.06}^{+0.07}$ & $12.15_{-0.06}^{+0.08}$ & $5.54_{-0.01}^{+0.01}$ & $<0.62$ & $2.15_{-1.07}^{+1.14}$ & $75.78_{-1.14}^{+1.10}$ & $75.83_{-1.14}^{+1.08}$ & TDP-CBLA\\[2pt]
& & $55.8_{-2.6}^{+2.3}$ & $-1.70_{-0.05}^{+0.05}$ & $-3.33_{-0.03}^{+0.02}$ & $18.58_{-0.04}^{+0.05}$ & $13.80_{-0.03}^{+0.02}$ & $5.01_{-0.01}^{+0.01}$ & $0.4_{-0.1}^{+0.1}$ & $29.7_{-3.4}^{+3.6}$ & $41.1_{-0.6}^{+0.6}$ & $50.8_{-1.8}^{+2.0}$ & PIE \\[2pt]
\hline
J0456 & $0.2784$ & $-99.4_{-0.9}^{+0.9}$ & $-1.26_{-0.08}^{+0.07}$ & $-3.48_{-0.07}^{+0.06}$ & $19.79_{-0.10}^{+0.09}$ & $15.09_{-0.08}^{+0.08}$ & $4.98_{-0.02}^{+0.02}$ & $1.8_{-0.1}^{+0.1}$ & $23.0_{-3.0}^{+3.6}$ & $39.7_{-0.8}^{+1.1}$ & $46.0_{-1.4}^{+1.7}$ & PIE \\[2pt]
 &  & $-36.0_{-31.0}^{+26.5}$ & $<1.14$ & $>-4.27$ & $13.80_{-1.39}^{+2.24}$ & $11.81_{-1.08}^{+0.93}$ & $4.19_{-0.19}^{+0.54}$ & $<0.35$ & $51.22_{-29.05}^{+30.44}$ & $16.03_{-3.18}^{+13.71}$ & $55.88_{-24.31}^{+28.85}$ & PIE\\[2pt]
\hline
J0456 & $0.3815$ & $-3.8_{-2.8}^{+2.6}$ & $<0.30$ & $>-4.00$ & $19.81_{-0.52}^{+0.36}$ & $13.33_{-0.31}^{+0.14}$ & $5.89_{-0.15}^{+0.16}$ & $<2.32$ & $61.95_{-5.12}^{+3.75}$ & $112.67_{-17.99}^{+23.10}$ & $128.36_{-14.81}^{+19.96}$ & TDP-CBLA\\[2pt]
& & $6.1_{-0.3}^{+0.3}$ & $0.46_{-0.06}^{+0.06}$ & $-3.40_{-0.03}^{+0.04}$ & $17.89_{-0.05}^{+0.05}$ & $14.65_{-0.02}^{+0.03}$ & $4.34_{-0.03}^{+0.03}$ & $-0.2_{-0.1}^{+0.1}$ & $1.8_{-0.9}^{+0.9}$ & $19.1_{-0.7}^{+0.7}$ & $19.2_{-0.7}^{+0.7}$ & PIE \\[2pt]
& & $76.1_{-2.6}^{+2.2}$ & $0.46_{-0.15}^{+0.16}$ & $-3.36_{-0.08}^{+0.10}$ & $17.12_{-0.19}^{+0.16}$ & $13.93_{-0.03}^{+0.03}$ & $4.33_{-0.12}^{+0.08}$ & $-1.0_{-0.3}^{+0.2}$ & $32.7_{-5.0}^{+4.5}$ & $18.8_{-2.3}^{+1.9}$ & $37.6_{-4.1}^{+4.0}$ & PIE \\[2pt]
 &  & $99.6_{-6.1}^{+5.7}$ & $<0.30$ & $>-4.00$ & $18.88_{-0.99}^{+0.55}$ & $12.44_{-0.54}^{+0.19}$ & $5.86_{-0.27}^{+0.28}$ & $<1.40$ & $20.52_{-8.34}^{+8.02}$ & $109.12_{-29.18}^{+41.11}$ & $111.42_{-28.21}^{+40.09}$ & TDP-CBLA\\[2pt]
 &  & $159.3_{-4.2}^{+4.3}$ & $<0.50$ & $>-3.53$ & $13.53_{-0.85}^{+1.37}$ & $12.44_{-0.72}^{+0.33}$ & $4.06_{-0.10}^{+0.24}$ & $<-1.46$ & $10.01_{-4.87}^{+4.56}$ & $13.76_{-1.49}^{+4.29}$ & $17.87_{-3.34}^{+4.16}$ & PIE\\[2pt]
\hline
J0456 & $0.4828$ & $-80.2_{-0.4}^{+0.4}$ & $<-1.70$ & $>-1.09$ & $16.93_{-0.15}^{+0.25}$ & $16.64_{-0.08}^{+0.08}$ & $3.97_{-0.03}^{+0.03}$ & $<-2.74$ & $19.14_{-0.94}^{+0.83}$ & $12.44_{-0.35}^{+0.46}$ & $22.84_{-0.67}^{+0.68}$ & PIE\\[2pt]
& & $-27.7_{-0.8}^{+0.7}$ & $-0.77_{-0.16}^{+0.16}$ & $-2.77_{-0.08}^{+0.10}$ & $17.59_{-0.17}^{+0.19}$ & $14.76_{-0.04}^{+0.03}$ & $4.40_{-0.06}^{+0.07}$ & $-1.1_{-0.3}^{+0.3}$ & $14.3_{-2.1}^{+2.1}$ & $20.3_{-1.3}^{+1.6}$ & $25.0_{-1.5}^{+1.6}$ & PIE \\[2pt]
& & $75.8_{-0.1}^{+0.1}$ & $-0.07_{-0.07}^{+0.07}$ & $-0.97_{-0.12}^{+0.12}$ & $16.87_{-0.07}^{+0.08}$ & $16.13_{-0.10}^{+0.10}$ & $3.79_{-0.04}^{+0.04}$ & $-3.6_{-0.1}^{+0.1}$ & $2.6_{-0.3}^{+0.3}$ & $10.0_{-0.5}^{+0.5}$ & $10.4_{-0.4}^{+0.4}$ & PIE \\[2pt]
& & $107.1_{-0.3}^{+0.3}$ & $-0.07_{-0.03}^{+0.03}$ & $-2.52_{-0.01}^{+0.02}$ & $18.60_{-0.04}^{+0.03}$ & $16.21_{-0.03}^{+0.03}$ & $4.16_{-0.01}^{+0.01}$ & $-0.4_{-0.0}^{+0.0}$ & $31.6_{-0.3}^{+0.4}$ & $15.5_{-0.2}^{+0.2}$ & $35.2_{-0.3}^{+0.3}$ & PIE \\[2pt]
& & $108.5_{-0.1}^{+0.1}$ & $-0.58_{-0.08}^{+0.08}$ & $-0.91_{-0.06}^{+0.06}$ & $18.58_{-0.09}^{+0.08}$ & $18.05_{-0.14}^{+0.13}$ & $3.97_{-0.02}^{+0.01}$ & $-2.0_{-0.1}^{+0.1}$ & $8.4_{-0.2}^{+0.2}$ & $12.4_{-0.3}^{+0.2}$ & $15.0_{-0.3}^{+0.2}$ & PIE \\[2pt]
 &  & $111.6_{-3.7}^{+3.5}$ & $<0.30$ & $>-4.00$ & $20.15_{-0.11}^{+0.10}$ & $13.54_{-0.04}^{+0.03}$ & $5.99_{-0.05}^{+0.05}$ & $<2.66$ & $81.22_{-6.02}^{+6.87}$ & $126.76_{-6.82}^{+8.16}$ & $151.15_{-5.67}^{+6.07}$ & TDP-CBLA\\[2pt]
& & $114.3_{-0.4}^{+0.3}$ & $-1.10_{-0.11}^{+0.13}$ & $-2.70_{-0.06}^{+0.05}$ & $19.83_{-0.15}^{+0.12}$ & $16.92_{-0.18}^{+0.18}$ & $4.42_{-0.03}^{+0.03}$ & $1.0_{-0.1}^{+0.1}$ & $3.8_{-1.6}^{+1.7}$ & $20.8_{-0.6}^{+0.7}$ & $21.2_{-0.8}^{+1.0}$ & PIE \\[2pt]
& & $130.1_{-0.1}^{+0.1}$ & $0.31_{-0.11}^{+0.10}$ & $-2.45_{-0.04}^{+0.05}$ & $17.56_{-0.12}^{+0.13}$ & $15.41_{-0.11}^{+0.11}$ & $3.97_{-0.05}^{+0.05}$ & $-1.5_{-0.1}^{+0.1}$ & $0.8_{-0.3}^{+0.3}$ & $12.5_{-0.7}^{+0.7}$ & $12.5_{-0.7}^{+0.7}$ & PIE \\[2pt]
\hline
J0853 & $0.1635$ & $-94.9_{-1.0}^{+1.0}$ & $-1.16_{-0.31}^{+0.27}$ & $-2.48_{-0.17}^{+0.22}$ & $17.53_{-0.25}^{+0.24}$ & $15.62_{-0.07}^{+0.09}$ & $4.23_{-0.06}^{+0.06}$ & $-1.5_{-0.5}^{+0.4}$ & $17.8_{-2.2}^{+1.8}$ & $16.7_{-1.2}^{+1.2}$ & $24.4_{-1.4}^{+1.4}$ & PIE \\[2pt]
& & $30.9_{-0.6}^{+0.5}$ & $-0.46_{-0.07}^{+0.08}$ & $-2.44_{-0.02}^{+0.03}$ & $18.19_{-0.08}^{+0.08}$ & $16.35_{-0.07}^{+0.06}$ & $4.17_{-0.01}^{+0.01}$ & $-0.9_{-0.1}^{+0.1}$ & $44.4_{-1.9}^{+2.0}$ & $15.7_{-0.3}^{+0.2}$ & $47.1_{-1.7}^{+1.8}$ & PIE \\[2pt]
& & $46.6_{-0.1}^{+0.1}$ & $-1.53_{-0.03}^{+0.03}$ & $-2.60_{-0.03}^{+0.02}$ & $20.11_{-0.01}^{+0.02}$ & $19.69_{-0.00}^{+0.00}$ & $4.16_{-0.01}^{+0.01}$ & $1.2_{-0.0}^{+0.1}$ & $9.0_{-0.3}^{+0.3}$ & $15.4_{-0.1}^{+0.2}$ & $17.8_{-0.2}^{+0.2}$ & PIE \\[2pt]
& & $132.1_{-0.4}^{+0.4}$ & $0.38_{-0.05}^{+0.04}$ & $-2.69_{-0.04}^{+0.04}$ & $17.54_{-0.05}^{+0.05}$ & $15.59_{-0.05}^{+0.06}$ & $4.01_{-0.02}^{+0.02}$ & $-1.3_{-0.1}^{+0.1}$ & $8.5_{-0.5}^{+0.5}$ & $12.9_{-0.3}^{+0.3}$ & $15.5_{-0.3}^{+0.3}$ & PIE \\[2pt]
& & $229.0_{-1.4}^{+1.3}$ & $0.09_{-0.17}^{+0.26}$ & $-3.52_{-0.04}^{+0.08}$ & $17.02_{-0.27}^{+0.21}$ & $13.79_{-0.05}^{+0.05}$ & $4.50_{-0.13}^{+0.08}$ & $-0.9_{-0.3}^{+0.2}$ & $25.7_{-2.5}^{+2.8}$ & $22.9_{-3.2}^{+2.2}$ & $34.2_{-2.2}^{+2.4}$ & PIE \\[2pt]
\hline
J0853 & $0.2766$ & $-513.1_{-1.8}^{+1.7}$ & $<0.49$ & $>-3.34$ & $14.69_{-0.72}^{+1.06}$ & $13.67_{-0.06}^{+0.06}$ & $4.04_{-0.08}^{+0.19}$ & $<-1.46$ & $18.53_{-4.51}^{+3.39}$ & $13.40_{-1.21}^{+3.19}$ & $23.06_{-2.57}^{+3.17}$ & PIE\\[2pt]
 &  & $-471.6_{-4.8}^{+5.2}$ & $<0.08$ & $>-2.95$ & $14.59_{-0.49}^{+1.03}$ & $13.82_{-0.04}^{+0.03}$ & $4.01_{-0.07}^{+0.16}$ & $<-1.83$ & $56.90_{-4.45}^{+4.36}$ & $13.05_{-0.96}^{+2.60}$ & $58.77_{-4.63}^{+4.08}$ & PIE\\[2pt]
& & $-321.2_{-0.6}^{+0.7}$ & $0.35_{-0.22}^{+0.16}$ & $-2.93_{-0.11}^{+0.07}$ & $16.39_{-0.14}^{+0.21}$ & $13.90_{-0.05}^{+0.04}$ & $4.14_{-0.11}^{+0.13}$ & $-2.2_{-0.2}^{+0.3}$ & $13.0_{-2.4}^{+2.3}$ & $15.2_{-1.8}^{+2.5}$ & $20.3_{-1.6}^{+1.5}$ & PIE \\[2pt]
 &  & $-278.0_{-16.0}^{+13.0}$ & $<0.00$ & $>-2.78$ & $14.36_{-0.61}^{+0.84}$ & $13.45_{-0.16}^{+0.14}$ & $4.03_{-0.09}^{+0.13}$ & $<-2.63$ & $53.97_{-19.33}^{+15.95}$ & $13.27_{-1.25}^{+2.18}$ & $55.65_{-18.32}^{+16.02}$ & PIE\\[2pt]
\hline
J0853 & $0.4402$ & $689.4_{-0.2}^{+0.3}$ & $-0.35_{-0.05}^{+0.05}$ & $-2.39_{-0.05}^{+0.06}$ & $18.19_{-0.06}^{+0.05}$ & $15.98_{-0.01}^{+0.01}$ & $4.19_{-0.02}^{+0.01}$ & $-0.9_{-0.1}^{+0.1}$ & $2.3_{-1.1}^{+1.1}$ & $16.1_{-0.3}^{+0.3}$ & $16.3_{-0.2}^{+0.2}$ & PIE \\[2pt]
 &  & $734.6_{-4.8}^{+4.7}$ & $<0.30$ & $>-4.00$ & $19.85_{-0.35}^{+0.41}$ & $12.90_{-0.16}^{+0.26}$ & $6.19_{-0.12}^{+0.22}$ & $<2.36$ & $16.29_{-8.52}^{+11.39}$ & $159.74_{-19.82}^{+44.95}$ & $161.06_{-19.76}^{+44.60}$ & TDP-CBLA\\[2pt]
\hline
J0914 & $0.2443$ & $-112.4_{-11.0}^{+11.4}$ & $<0.30$ & $>-4.00$ & $19.46_{-0.33}^{+0.27}$ & $13.11_{-0.20}^{+0.15}$ & $5.79_{-0.09}^{+0.08}$ & $<1.97$ & $65.48_{-13.98}^{+17.01}$ & $101.23_{-9.82}^{+9.92}$ & $121.41_{-10.45}^{+12.34}$ & TDP-CBLA\\[2pt]
& & $-64.4_{-1.5}^{+2.1}$ & $-0.81_{-0.09}^{+0.08}$ & $-3.70_{-0.08}^{+0.08}$ & $19.19_{-0.07}^{+0.07}$ & $14.35_{-0.02}^{+0.03}$ & $5.03_{-0.02}^{+0.02}$ & $1.4_{-0.1}^{+0.2}$ & $49.4_{-1.1}^{+0.9}$ & $41.8_{-1.0}^{+1.2}$ & $64.7_{-1.0}^{+0.9}$ & PIE \\[2pt]
& & $-17.4_{-1.2}^{+1.0}$ & $-0.21_{-0.20}^{+0.12}$ & $-2.45_{-0.11}^{+0.07}$ & $17.54_{-0.10}^{+0.16}$ & $15.58_{-0.03}^{+0.03}$ & $4.15_{-0.05}^{+0.07}$ & $-1.5_{-0.2}^{+0.3}$ & $23.3_{-1.5}^{+1.1}$ & $15.2_{-0.9}^{+1.3}$ & $27.8_{-0.9}^{+0.8}$ & PIE \\[2pt]
 &  & $-15.8_{-2.5}^{+2.3}$ & $<0.30$ & $>-4.00$ & $19.26_{-0.50}^{+0.40}$ & $13.07_{-0.28}^{+0.25}$ & $5.69_{-0.12}^{+0.10}$ & $<1.78$ & $21.39_{-6.64}^{+5.30}$ & $89.38_{-11.81}^{+11.46}$ & $92.03_{-10.36}^{+10.58}$ & TDP-CBLA\\[2pt]
\hline
J0943 & $0.1431$ & $-93.8_{-1.7}^{+2.4}$ & $<-0.26$ & $>-2.51$ & $16.24_{-0.62}^{+0.57}$ & $15.54_{-0.40}^{+0.65}$ & $3.98_{-0.04}^{+0.09}$ & $<-1.76$ & $10.23_{-6.04}^{+6.65}$ & $12.61_{-0.62}^{+1.46}$ & $16.59_{-3.15}^{+4.71}$ & PIE\\[2pt]
 &  & $-45.1_{-3.2}^{+3.0}$ & $<0.28$ & $>-2.62$ & $14.86_{-0.35}^{+0.75}$ & $14.35_{-0.11}^{+0.08}$ & $3.99_{-0.05}^{+0.10}$ & $<-2.52$ & $6.77_{-3.95}^{+5.79}$ & $12.63_{-0.77}^{+1.51}$ & $14.82_{-2.08}^{+3.56}$ & PIE\\[2pt]
\hline
J0943 & $0.2284$ & $165.0_{-0.8}^{+0.6}$ & $-0.35_{-0.23}^{+0.16}$ & $-3.14_{-0.09}^{+0.10}$ & $18.56_{-0.12}^{+0.12}$ & $15.59_{-0.09}^{+0.08}$ & $4.46_{-0.04}^{+0.05}$ & $0.2_{-0.2}^{+0.2}$ & $7.3_{-2.0}^{+1.7}$ & $21.7_{-1.0}^{+1.2}$ & $22.9_{-0.9}^{+1.1}$ & PIE \\[2pt]
 &  & $282.1_{-3.4}^{+3.7}$ & $<0.11$ & $>-3.08$ & $14.10_{-0.54}^{+1.11}$ & $13.36_{-0.13}^{+0.11}$ & $4.02_{-0.07}^{+0.16}$ & $<-1.40$ & $12.89_{-7.39}^{+8.64}$ & $13.12_{-1.07}^{+2.60}$ & $18.95_{-4.58}^{+7.31}$ & PIE\\[2pt]
\hline
J0943 & $0.3531$ & $44.1_{-0.6}^{+0.7}$ & $-0.89_{-0.06}^{+0.05}$ & $-4.39_{-0.05}^{+0.07}$ & $19.79_{-0.06}^{+0.07}$ & $14.78_{-0.03}^{+0.03}$ & $5.01_{-0.04}^{+0.04}$ & $2.7_{-0.1}^{+0.1}$ & $18.2_{-2.5}^{+2.4}$ & $40.9_{-1.9}^{+2.1}$ & $44.8_{-1.6}^{+1.8}$ & TDP-nonCBLA \\[2pt]
& & $250.2_{-4.1}^{+3.2}$ & $-1.08_{-0.75}^{+0.51}$ & $-2.75_{-0.22}^{+1.70}$ & $17.62_{-1.77}^{+0.61}$ & $15.07_{-0.05}^{+0.04}$ & $4.34_{-0.30}^{+0.20}$ & $-1.1_{-3.5}^{+0.8}$ & $44.3_{-3.3}^{+2.7}$ & $19.0_{-5.6}^{+4.9}$ & $48.3_{-2.6}^{+2.3}$ & PIE \\[2pt]
& & $330.0_{-1.0}^{+0.9}$ & $-1.35_{-0.14}^{+0.14}$ & $-2.61_{-0.08}^{+0.10}$ & $18.52_{-0.13}^{+0.14}$ & $16.08_{-0.03}^{+0.03}$ & $4.33_{-0.04}^{+0.04}$ & $-0.4_{-0.2}^{+0.2}$ & $18.2_{-2.0}^{+2.0}$ & $18.8_{-0.8}^{+0.9}$ & $26.2_{-1.4}^{+1.4}$ & PIE \\[2pt]
& & $408.3_{-0.9}^{+0.9}$ & $-2.59_{-0.15}^{+0.16}$ & $-3.01_{-0.04}^{+0.03}$ & $20.03_{-0.15}^{+0.08}$ & $15.92_{-0.02}^{+0.02}$ & $4.81_{-0.04}^{+0.02}$ & $1.6_{-0.2}^{+0.1}$ & $5.8_{-2.7}^{+2.8}$ & $32.5_{-1.6}^{+0.8}$ & $33.0_{-1.3}^{+1.0}$ & PIE \\[2pt]
& & $521.6_{-1.9}^{+2.2}$ & $0.07_{-0.24}^{+0.16}$ & $-2.63_{-0.12}^{+0.08}$ & $16.94_{-0.16}^{+0.20}$ & $14.67_{-0.04}^{+0.04}$ & $4.14_{-0.10}^{+0.12}$ & $-1.9_{-0.2}^{+0.3}$ & $40.4_{-3.2}^{+3.0}$ & $15.0_{-1.7}^{+2.1}$ & $43.2_{-2.9}^{+2.8}$ & PIE \\[2pt]
\hline
J0950 & $0.2119$ & $-168.7_{-0.4}^{+0.4}$ & $0.08_{-0.06}^{+0.05}$ & $-2.93_{-0.05}^{+0.05}$ & $17.50_{-0.06}^{+0.05}$ & $15.09_{-0.04}^{+0.04}$ & $4.23_{-0.03}^{+0.02}$ & $-1.1_{-0.1}^{+0.1}$ & $0.6_{-0.2}^{+0.2}$ & $16.8_{-0.5}^{+0.5}$ & $16.8_{-0.5}^{+0.5}$ & PIE \\[2pt]
& & $-119.1_{-0.6}^{+0.6}$ & $-1.87_{-0.07}^{+0.09}$ & $-3.23_{-0.03}^{+0.02}$ & $19.77_{-0.08}^{+0.07}$ & $15.45_{-0.07}^{+0.06}$ & $4.87_{-0.01}^{+0.01}$ & $1.5_{-0.1}^{+0.1}$ & $6.3_{-0.5}^{+0.4}$ & $34.9_{-0.4}^{+0.4}$ & $35.4_{-0.4}^{+0.4}$ & PIE \\[2pt]
& & $-85.3_{-0.4}^{+0.4}$ & $-0.66_{-0.20}^{+0.19}$ & $-2.04_{-0.04}^{+0.05}$ & $18.53_{-0.21}^{+0.19}$ & $17.04_{-0.20}^{+0.20}$ & $4.11_{-0.03}^{+0.02}$ & $-0.9_{-0.2}^{+0.2}$ & $10.1_{-0.5}^{+0.4}$ & $14.5_{-0.4}^{+0.3}$ & $17.6_{-0.4}^{+0.4}$ & PIE \\[2pt]
& & $-50.1_{-0.3}^{+0.2}$ & $-1.06_{-0.02}^{+0.02}$ & $-2.80_{-0.01}^{+0.03}$ & $20.21_{-0.07}^{+0.10}$ & $18.41_{-0.05}^{+0.04}$ & $4.32_{-0.01}^{+0.01}$ & $1.5_{-0.1}^{+0.1}$ & $15.1_{-0.4}^{+0.4}$ & $18.5_{-0.3}^{+0.2}$ & $23.8_{-0.2}^{+0.2}$ & PIE \\[2pt]
 &  & $-38.9_{-1.9}^{+1.8}$ & $<0.30$ & $>-4.00$ & $19.03_{-0.59}^{+0.57}$ & $12.79_{-0.34}^{+0.34}$ & $5.72_{-0.14}^{+0.16}$ & $<1.54$ & $22.22_{-6.12}^{+5.02}$ & $93.40_{-14.32}^{+19.14}$ & $96.19_{-13.38}^{+17.88}$ & TDP-CBLA\\[2pt]
& & $10.5_{-2.7}^{+2.6}$ & $0.02_{-0.12}^{+0.10}$ & $-2.74_{-0.06}^{+0.05}$ & $17.47_{-0.09}^{+0.11}$ & $15.28_{-0.05}^{+0.05}$ & $4.18_{-0.05}^{+0.05}$ & $-1.3_{-0.1}^{+0.2}$ & $35.7_{-1.7}^{+1.6}$ & $15.7_{-0.9}^{+1.0}$ & $39.0_{-1.5}^{+1.5}$ & PIE \\[2pt]
\hline
J1004 & $0.1380$ & $-141.4_{-0.5}^{+0.6}$ & $<-0.04$ & $>-2.78$ & $16.47_{-0.23}^{+0.46}$ & $14.86_{-0.02}^{+0.02}$ & $4.13_{-0.09}^{+0.13}$ & $<-1.54$ & $33.15_{-1.11}^{+1.06}$ & $14.93_{-1.48}^{+2.37}$ & $36.52_{-0.96}^{+0.91}$ & PIE\\[2pt]
 &  & $-69.5_{-6.3}^{+4.4}$ & $<0.30$ & $>-4.00$ & $19.26_{-0.40}^{+0.43}$ & $12.83_{-0.23}^{+0.21}$ & $5.84_{-0.11}^{+0.16}$ & $<1.77$ & $50.33_{-6.09}^{+5.75}$ & $106.50_{-12.44}^{+20.94}$ & $118.58_{-11.81}^{+18.59}$ & TDP-CBLA\\[2pt]
& & $-45.3_{-1.7}^{+2.0}$ & $-0.73_{-0.41}^{+0.27}$ & $-4.91_{-0.04}^{+0.06}$ & $17.84_{-0.02}^{+0.03}$ & $13.72_{-0.03}^{+0.03}$ & $4.62_{-0.02}^{+0.03}$ & $1.2_{-0.0}^{+0.0}$ & $23.1_{-2.7}^{+2.1}$ & $26.2_{-0.6}^{+0.8}$ & $35.0_{-2.0}^{+1.7}$ & TDP-nonCBLA \\[2pt]
\hline
J1009 & $0.2279$ & $-56.5_{-0.1}^{+0.1}$ & $-0.79_{-0.03}^{+0.03}$ & $-0.72_{-0.10}^{+0.11}$ & $17.69_{-0.04}^{+0.04}$ & $17.23_{-0.03}^{+0.03}$ & $3.96_{-0.01}^{+0.01}$ & $-3.1_{-0.1}^{+0.1}$ & $2.9_{-0.3}^{+0.3}$ & $12.3_{-0.2}^{+0.2}$ & $12.6_{-0.2}^{+0.1}$ & PIE \\[2pt]
& & $-39.5_{-0.2}^{+0.2}$ & $0.82_{-0.05}^{+0.05}$ & $-3.25_{-0.02}^{+0.02}$ & $17.53_{-0.06}^{+0.06}$ & $14.83_{-0.05}^{+0.05}$ & $4.07_{-0.02}^{+0.02}$ & $-0.7_{-0.1}^{+0.1}$ & $13.4_{-0.4}^{+0.4}$ & $13.9_{-0.4}^{+0.4}$ & $19.3_{-0.2}^{+0.2}$ & PIE \\[2pt]
 &  & $-30.6_{-1.9}^{+2.0}$ & $<0.30$ & $>-4.00$ & $19.02_{-0.05}^{+0.06}$ & $13.33_{-0.05}^{+0.06}$ & $5.39_{-0.01}^{+0.01}$ & $<1.53$ & $27.73_{-1.96}^{+1.89}$ & $63.83_{-0.89}^{+0.87}$ & $69.63_{-0.99}^{+0.91}$ & TDP-CBLA\\[2pt]
& & $18.9_{-0.6}^{+0.6}$ & $-0.32_{-0.17}^{+0.20}$ & $-4.11_{-0.05}^{+0.05}$ & $18.80_{-0.03}^{+0.03}$ & $15.35_{-0.02}^{+0.02}$ & $4.51_{-0.02}^{+0.02}$ & $1.4_{-0.1}^{+0.1}$ & $28.7_{-0.2}^{+0.2}$ & $23.2_{-0.4}^{+0.5}$ & $37.0_{-0.3}^{+0.3}$ & TDP-nonCBLA \\[2pt]
 &  & $69.3_{-4.3}^{+3.6}$ & $<0.30$ & $>-4.00$ & $18.34_{-0.20}^{+0.27}$ & $12.40_{-0.14}^{+0.18}$ & $5.54_{-0.06}^{+0.07}$ & $<0.85$ & $13.19_{-6.16}^{+9.51}$ & $75.63_{-5.06}^{+5.93}$ & $77.37_{-5.46}^{+7.17}$ & TDP-CBLA\\[2pt]
 &  & $124.0_{-4.7}^{+4.8}$ & $<0.30$ & $>-4.00$ & $18.31_{-0.17}^{+0.19}$ & $12.33_{-0.10}^{+0.13}$ & $5.56_{-0.05}^{+0.05}$ & $<0.82$ & $28.49_{-7.05}^{+5.50}$ & $77.46_{-4.26}^{+4.51}$ & $82.66_{-4.44}^{+4.57}$ & TDP-CBLA\\[2pt]
 &  & $124.6_{-0.4}^{+0.5}$ & $<-0.73$ & $>-2.18$ & $14.09_{-0.30}^{+0.49}$ & $13.46_{-0.01}^{+0.01}$ & $4.02_{-0.04}^{+0.06}$ & $<-4.12$ & $12.34_{-1.64}^{+1.46}$ & $13.14_{-0.58}^{+0.97}$ & $18.16_{-0.81}^{+0.86}$ & PIE\\[2pt]
 &  & $245.4_{-0.9}^{+0.9}$ & $<-0.75$ & $>-2.84$ & $14.49_{-0.55}^{+0.59}$ & $12.91_{-0.02}^{+0.02}$ & $4.15_{-0.08}^{+0.13}$ & $<-3.13$ & $9.76_{-4.24}^{+3.77}$ & $15.32_{-1.37}^{+2.41}$ & $18.77_{-1.44}^{+1.64}$ & PIE\\[2pt]
\hline
J1041 & $0.3153$ & $119.3_{-1.0}^{+1.3}$ & $0.01_{-0.15}^{+0.10}$ & $-3.82_{-0.03}^{+0.02}$ & $18.71_{-0.03}^{+0.04}$ & $15.49_{-0.05}^{+0.07}$ & $4.46_{-0.04}^{+0.04}$ & $1.0_{-0.0}^{+0.0}$ & $52.7_{-1.2}^{+0.8}$ & $21.8_{-1.1}^{+1.0}$ & $56.9_{-1.2}^{+1.1}$ & TDP-nonCBLA \\[2pt]
J1041 & $0.4422$ & $-211.3_{-0.3}^{+0.3}$ & $-0.35_{-0.13}^{+0.12}$ & $-0.52_{-0.44}^{+0.43}$ & $16.88_{-0.12}^{+0.13}$ & $16.37_{-0.27}^{+0.26}$ & $3.85_{-0.06}^{+0.06}$ & $-4.1_{-0.4}^{+0.5}$ & $3.2_{-0.7}^{+0.7}$ & $10.8_{-0.7}^{+0.7}$ & $11.3_{-0.7}^{+0.7}$ & PIE \\[2pt]
 &  & $-193.1_{-2.8}^{+3.1}$ & $<0.30$ & $>-4.00$ & $18.08_{-0.29}^{+0.57}$ & $12.17_{-0.24}^{+0.42}$ & $5.52_{-0.16}^{+0.20}$ & $<0.59$ & $7.39_{-3.60}^{+3.70}$ & $73.86_{-12.31}^{+18.72}$ & $74.22_{-12.14}^{+18.71}$ & TDP-CBLA\\[2pt]
& & $-186.6_{-0.1}^{+0.1}$ & $-2.00_{-0.08}^{+0.11}$ & $-2.36_{-0.06}^{+0.07}$ & $19.91_{-0.12}^{+0.10}$ & $17.90_{-0.13}^{+0.12}$ & $4.25_{-0.02}^{+0.02}$ & $0.8_{-0.2}^{+0.2}$ & $1.8_{-0.6}^{+0.5}$ & $17.1_{-0.3}^{+0.4}$ & $17.2_{-0.3}^{+0.4}$ & PIE \\[2pt]
& & $-160.3_{-0.3}^{+0.2}$ & $0.27_{-0.05}^{+0.05}$ & $-1.73_{-0.09}^{+0.09}$ & $17.94_{-0.05}^{+0.05}$ & $16.65_{-0.06}^{+0.06}$ & $3.71_{-0.02}^{+0.02}$ & $-1.8_{-0.1}^{+0.1}$ & $7.2_{-0.2}^{+0.2}$ & $9.2_{-0.2}^{+0.3}$ & $11.7_{-0.2}^{+0.2}$ & PIE \\[2pt]
& & $-143.0_{-0.5}^{+0.4}$ & $0.34_{-0.04}^{+0.05}$ & $-2.25_{-0.08}^{+0.07}$ & $17.90_{-0.06}^{+0.07}$ & $16.05_{-0.05}^{+0.05}$ & $3.87_{-0.03}^{+0.02}$ & $-1.3_{-0.1}^{+0.1}$ & $5.7_{-0.4}^{+0.5}$ & $11.0_{-0.3}^{+0.3}$ & $12.4_{-0.4}^{+0.4}$ & PIE \\[2pt]
& & $-131.4_{-0.7}^{+0.6}$ & $0.24_{-0.04}^{+0.03}$ & $-3.15_{-0.04}^{+0.04}$ & $19.11_{-0.01}^{+0.01}$ & $16.40_{-0.02}^{+0.02}$ & $4.36_{-0.01}^{+0.01}$ & $0.8_{-0.0}^{+0.0}$ & $44.3_{-0.4}^{+0.4}$ & $19.3_{-0.3}^{+0.3}$ & $48.3_{-0.4}^{+0.4}$ & TDP-nonCBLA \\[2pt]
& & $-109.7_{-0.4}^{+0.5}$ & $-1.26_{-0.45}^{+0.50}$ & $-0.17_{-0.58}^{+0.54}$ & $17.47_{-0.49}^{+0.44}$ & $17.11_{-0.59}^{+0.47}$ & $3.96_{-0.04}^{+0.04}$ & $-3.9_{-0.6}^{+0.8}$ & $2.9_{-1.2}^{+1.2}$ & $12.3_{-0.6}^{+0.6}$ & $12.7_{-0.7}^{+0.6}$ & PIE \\[2pt]
& & $-85.9_{-0.1}^{+0.1}$ & $-0.13_{-0.11}^{+0.09}$ & $-0.88_{-0.28}^{+0.34}$ & $17.62_{-0.06}^{+0.07}$ & $16.95_{-0.21}^{+0.26}$ & $3.78_{-0.03}^{+0.03}$ & $-3.0_{-0.3}^{+0.3}$ & $4.7_{-0.2}^{+0.2}$ & $10.0_{-0.3}^{+0.3}$ & $11.1_{-0.3}^{+0.3}$ & PIE \\[2pt]
& & $-65.9_{-0.2}^{+0.2}$ & $0.11_{-0.14}^{+0.14}$ & $-2.79_{-0.07}^{+0.09}$ & $18.14_{-0.13}^{+0.11}$ & $15.55_{-0.13}^{+0.12}$ & $4.20_{-0.04}^{+0.03}$ & $-0.6_{-0.2}^{+0.1}$ & $1.5_{-0.6}^{+0.5}$ & $16.1_{-0.7}^{+0.6}$ & $16.2_{-0.7}^{+0.6}$ & PIE \\[2pt]
 &  & $-52.4_{-2.4}^{+2.3}$ & $<0.30$ & $>-4.00$ & $18.83_{-0.58}^{+0.57}$ & $12.65_{-0.34}^{+0.34}$ & $5.68_{-0.16}^{+0.15}$ & $<1.34$ & $11.91_{-5.68}^{+5.80}$ & $89.04_{-14.55}^{+17.02}$ & $89.84_{-13.82}^{+16.75}$ & TDP-CBLA\\[2pt]
\hline
J1119 & $0.1383$ & $41.8_{-0.0}^{+0.0}$ & $0.05_{-0.01}^{+0.01}$ & $-2.58_{-0.03}^{+0.02}$ & $17.68_{-0.02}^{+0.03}$ & $15.78_{-0.01}^{+0.01}$ & $4.10_{-0.01}^{+0.01}$ & $-1.2_{-0.0}^{+0.1}$ & $0.1_{-0.1}^{+0.1}$ & $14.4_{-0.1}^{+0.1}$ & $14.4_{-0.1}^{+0.1}$ & PIE \\[2pt]
 &  & $49.6_{-1.0}^{+1.0}$ & $<0.30$ & $>-4.00$ & $19.66_{-0.04}^{+0.04}$ & $13.02_{-0.01}^{+0.01}$ & $6.01_{-0.02}^{+0.02}$ & $<2.17$ & $8.31_{-4.49}^{+4.31}$ & $129.95_{-3.15}^{+3.01}$ & $130.24_{-2.97}^{+2.83}$ & TDP-CBLA\\[2pt]
& & $52.7_{-0.1}^{+0.1}$ & $-0.23_{-0.01}^{+0.01}$ & $-2.80_{-0.01}^{+0.01}$ & $18.04_{-0.01}^{+0.01}$ & $15.81_{-0.01}^{+0.01}$ & $4.25_{-0.00}^{+0.00}$ & $-0.6_{-0.0}^{+0.0}$ & $0.2_{-0.1}^{+0.1}$ & $17.2_{-0.1}^{+0.1}$ & $17.2_{-0.1}^{+0.1}$ & PIE \\[2pt]
& & $53.4_{-0.0}^{+0.0}$ & $-1.73_{-0.07}^{+0.05}$ & $-3.21_{-0.03}^{+0.03}$ & $18.98_{-0.06}^{+0.02}$ & $14.74_{-0.04}^{+0.08}$ & $4.85_{-0.04}^{+0.02}$ & $0.7_{-0.1}^{+0.0}$ & $0.8_{-0.4}^{+0.4}$ & $34.0_{-1.5}^{+0.7}$ & $34.0_{-1.5}^{+0.7}$ & PIE \\[2pt]
\hline
J1133 & $0.1546$ & $-161.7_{-5.6}^{+6.1}$ & $<0.30$ & $>-4.00$ & $20.38_{-0.25}^{+0.33}$ & $13.57_{-0.04}^{+0.16}$ & $6.13_{-0.16}^{+0.20}$ & $<2.89$ & $42.85_{-14.04}^{+12.16}$ & $148.38_{-24.52}^{+38.00}$ & $155.18_{-22.22}^{+34.95}$ & TDP-CBLA\\[2pt]
& & $-119.1_{-3.1}^{+3.2}$ & $-0.92_{-0.69}^{+0.73}$ & $-2.23_{-0.22}^{+0.18}$ & $18.08_{-0.64}^{+0.62}$ & $16.52_{-0.81}^{+0.69}$ & $4.14_{-0.06}^{+0.04}$ & $-1.2_{-0.5}^{+0.6}$ & $14.9_{-5.0}^{+6.4}$ & $15.1_{-1.0}^{+0.7}$ & $21.2_{-3.0}^{+4.4}$ & PIE \\[2pt]
& & $-70.8_{-0.5}^{+0.5}$ & $0.12_{-0.38}^{+0.33}$ & $-2.73_{-0.37}^{+0.56}$ & $17.76_{-0.19}^{+0.15}$ & $15.67_{-0.27}^{+0.48}$ & $4.12_{-0.07}^{+0.06}$ & $-1.0_{-0.7}^{+0.5}$ & $1.1_{-0.6}^{+0.8}$ & $14.8_{-1.2}^{+1.0}$ & $14.8_{-1.1}^{+1.0}$ & PIE \\[2pt]
\hline
J1139 & $0.1755$ & $-273.4_{-4.2}^{+4.5}$ & $-0.45_{-0.21}^{+0.13}$ & $-4.04_{-0.10}^{+0.15}$ & $18.64_{-0.10}^{+0.05}$ & $13.63_{-0.03}^{+0.05}$ & $5.06_{-0.03}^{+0.01}$ & $1.2_{-0.3}^{+0.1}$ & $53.0_{-9.0}^{+11.0}$ & $43.6_{-1.3}^{+0.7}$ & $68.0_{-6.1}^{+8.4}$ & PIE \\[2pt]
 &  & $-168.8_{-1.1}^{+1.1}$ & $<0.68$ & $>-2.81$ & $15.27_{-0.75}^{+0.68}$ & $14.07_{-0.04}^{+0.04}$ & $4.03_{-0.09}^{+0.13}$ & $<-2.26$ & $18.97_{-2.78}^{+2.49}$ & $13.24_{-1.29}^{+2.22}$ & $23.27_{-2.00}^{+2.01}$ & PIE\\[2pt]
& & $-60.3_{-9.1}^{+9.8}$ & $0.30_{-0.34}^{+0.29}$ & $-3.11_{-0.13}^{+0.12}$ & $16.40_{-0.27}^{+0.29}$ & $13.81_{-0.04}^{+0.04}$ & $4.23_{-0.19}^{+0.16}$ & $-2.0_{-0.4}^{+0.4}$ & $88.5_{-7.8}^{+7.1}$ & $16.8_{-3.3}^{+3.5}$ & $90.1_{-7.5}^{+6.8}$ & PIE \\[2pt]
\hline
J1139 & $0.2042$ & $-258.5_{-2.2}^{+2.4}$ & $<0.02$ & $>-2.89$ & $14.39_{-0.55}^{+0.88}$ & $13.60_{-0.06}^{+0.07}$ & $4.03_{-0.08}^{+0.14}$ & $<-2.41$ & $15.28_{-6.15}^{+5.19}$ & $13.27_{-1.16}^{+2.28}$ & $20.66_{-3.71}^{+4.28}$ & PIE\\[2pt]
 &  & $-12.5_{-1.9}^{+1.7}$ & $<0.30$ & $>-4.00$ & $18.55_{-0.41}^{+0.57}$ & $12.49_{-0.24}^{+0.34}$ & $5.62_{-0.14}^{+0.15}$ & $<1.06$ & $19.51_{-4.58}^{+4.37}$ & $83.09_{-12.24}^{+15.18}$ & $85.51_{-11.00}^{+14.25}$ & TDP-CBLA\\[2pt]
& & $-7.3_{-1.1}^{+1.2}$ & $-0.54_{-0.08}^{+0.08}$ & $-2.94_{-0.04}^{+0.05}$ & $18.55_{-0.08}^{+0.08}$ & $15.97_{-0.04}^{+0.04}$ & $4.37_{-0.03}^{+0.03}$ & $0.0_{-0.1}^{+0.1}$ & $28.4_{-1.1}^{+1.3}$ & $19.7_{-0.6}^{+0.6}$ & $34.6_{-0.9}^{+1.1}$ & PIE \\[2pt]
 &  & $56.7_{-2.4}^{+2.6}$ & $<0.30$ & $>-4.00$ & $19.82_{-1.01}^{+0.44}$ & $13.32_{-0.55}^{+0.12}$ & $5.90_{-0.28}^{+0.24}$ & $<2.33$ & $45.10_{-6.46}^{+5.81}$ & $114.48_{-31.30}^{+35.70}$ & $123.07_{-26.56}^{+32.52}$ & TDP-CBLA\\[2pt]
& & $61.2_{-1.7}^{+2.1}$ & $0.18_{-0.09}^{+0.09}$ & $-3.16_{-0.04}^{+0.05}$ & $17.45_{-0.09}^{+0.09}$ & $14.77_{-0.05}^{+0.04}$ & $4.30_{-0.05}^{+0.04}$ & $-0.9_{-0.1}^{+0.1}$ & $27.9_{-2.2}^{+2.0}$ & $18.1_{-1.0}^{+0.9}$ & $33.3_{-2.0}^{+1.8}$ & PIE \\[2pt]
& & $163.3_{-0.4}^{+0.5}$ & $-1.00_{-0.26}^{+0.31}$ & $-2.59_{-0.15}^{+0.18}$ & $17.74_{-0.24}^{+0.21}$ & $15.62_{-0.04}^{+0.05}$ & $4.27_{-0.07}^{+0.06}$ & $-1.2_{-0.4}^{+0.4}$ & $19.4_{-1.3}^{+1.3}$ & $17.5_{-1.4}^{+1.3}$ & $26.2_{-0.7}^{+0.6}$ & PIE \\[2pt]
\hline
J1139 & $0.2123$ & $-68.5_{-0.9}^{+1.1}$ & $-1.56_{-0.18}^{+0.22}$ & $-3.07_{-0.02}^{+0.03}$ & $18.66_{-0.26}^{+0.18}$ & $15.23_{-0.03}^{+0.03}$ & $4.63_{-0.07}^{+0.05}$ & $0.3_{-0.3}^{+0.2}$ & $8.0_{-3.9}^{+4.3}$ & $26.6_{-2.1}^{+1.6}$ & $28.0_{-1.2}^{+1.0}$ & PIE \\[2pt]
 &  & $-56.8_{-1.4}^{+1.4}$ & $<0.30$ & $>-4.00$ & $17.92_{-0.21}^{+0.30}$ & $12.22_{-0.31}^{+0.50}$ & $5.38_{-0.08}^{+0.08}$ & $<0.43$ & $5.55_{-3.14}^{+3.48}$ & $62.94_{-5.63}^{+5.98}$ & $63.23_{-5.44}^{+6.00}$ & TDP-CBLA\\[2pt]
\hline
J1139 & $0.3193$ & $-102.6_{-0.4}^{+0.4}$ & $0.29_{-0.25}^{+0.16}$ & $-2.66_{-0.12}^{+0.07}$ & $17.03_{-0.14}^{+0.23}$ & $14.87_{-0.01}^{+0.01}$ & $4.05_{-0.11}^{+0.15}$ & $-1.8_{-0.2}^{+0.4}$ & $28.1_{-1.0}^{+0.9}$ & $13.6_{-1.6}^{+2.6}$ & $31.4_{-0.8}^{+0.7}$ & PIE \\[2pt]
 &  & $-82.0_{-2.0}^{+1.9}$ & $<0.30$ & $>-4.00$ & $19.63_{-0.16}^{+0.15}$ & $13.16_{-0.09}^{+0.08}$ & $5.87_{-0.05}^{+0.05}$ & $<2.14$ & $48.38_{-3.98}^{+4.50}$ & $111.16_{-6.28}^{+6.73}$ & $121.39_{-5.36}^{+5.80}$ & TDP-CBLA\\[2pt]
& & $35.1_{-1.0}^{+1.0}$ & $0.13_{-0.24}^{+0.10}$ & $-4.45_{-0.10}^{+0.06}$ & $18.25_{-0.05}^{+0.07}$ & $14.38_{-0.08}^{+0.06}$ & $4.58_{-0.04}^{+0.06}$ & $1.2_{-0.0}^{+0.1}$ & $26.5_{-1.4}^{+1.5}$ & $24.9_{-1.1}^{+1.8}$ & $36.5_{-1.1}^{+1.4}$ & TDP-nonCBLA \\[2pt]
 &  & $51.2_{-0.3}^{+0.2}$ & $<-1.13$ & $>-1.99$ & $17.03_{-0.32}^{+0.39}$ & $16.13_{-0.02}^{+0.02}$ & $4.05_{-0.04}^{+0.05}$ & $<-1.75$ & $17.14_{-0.76}^{+0.70}$ & $13.64_{-0.61}^{+0.87}$ & $21.96_{-0.31}^{+0.33}$ & PIE\\[2pt]
\hline
J12191 & $0.1241$ & $-133.4_{-0.7}^{+0.7}$ & $0.13_{-0.11}^{+0.09}$ & $-4.22_{-0.07}^{+0.06}$ & $18.80_{-0.04}^{+0.03}$ & $14.50_{-0.02}^{+0.02}$ & $4.81_{-0.02}^{+0.02}$ & $1.5_{-0.0}^{+0.0}$ & $18.3_{-0.9}^{+1.1}$ & $32.8_{-0.8}^{+0.6}$ & $37.6_{-0.9}^{+0.7}$ & TDP-nonCBLA \\[2pt]
& & $-62.7_{-0.6}^{+0.6}$ & $-0.81_{-0.11}^{+0.17}$ & $-4.76_{-0.03}^{+0.03}$ & $18.27_{-0.02}^{+0.02}$ & $14.60_{-0.03}^{+0.03}$ & $4.49_{-0.01}^{+0.01}$ & $1.5_{-0.0}^{+0.0}$ & $13.9_{-0.8}^{+0.9}$ & $22.6_{-0.1}^{+0.2}$ & $26.6_{-0.4}^{+0.5}$ & TDP-nonCBLA \\[2pt]
\hline
J12192 & $0.1241$ & $115.8_{-1.0}^{+1.1}$ & $<-0.72$ & $>-2.18$ & $14.55_{-0.17}^{+0.39}$ & $14.17_{-0.02}^{+0.02}$ & $3.98_{-0.03}^{+0.05}$ & $<-3.68$ & $36.89_{-1.21}^{+0.98}$ & $12.59_{-0.48}^{+0.81}$ & $39.06_{-1.08}^{+0.87}$ & PIE\\[2pt]
& & $142.9_{-0.2}^{+0.2}$ & $-1.10_{-0.23}^{+0.22}$ & $-3.65_{-0.05}^{+0.05}$ & $18.00_{-0.06}^{+0.05}$ & $13.66_{-0.04}^{+0.04}$ & $4.86_{-0.02}^{+0.02}$ & $0.2_{-0.1}^{+0.1}$ & $1.5_{-0.5}^{+0.5}$ & $34.4_{-0.6}^{+0.6}$ & $34.4_{-0.6}^{+0.6}$ & TDP-nonCBLA \\[2pt]
 &  & $143.2_{-9.6}^{+9.7}$ & $<0.30$ & $>-4.00$ & $20.02_{-0.36}^{+0.32}$ & $13.12_{-0.18}^{+0.16}$ & $6.25_{-0.21}^{+0.12}$ & $<2.53$ & $46.32_{-16.57}^{+18.11}$ & $170.80_{-36.61}^{+26.35}$ & $178.40_{-33.89}^{+23.56}$ & TDP-CBLA\\[2pt]
 &  & $146.7_{-0.6}^{+0.5}$ & $<-0.72$ & $>-1.10$ & $15.24_{-0.07}^{+0.09}$ & $14.94_{-0.07}^{+0.08}$ & $3.97_{-0.02}^{+0.02}$ & $<-4.98$ & $2.45_{-0.89}^{+1.07}$ & $12.44_{-0.22}^{+0.23}$ & $12.70_{-0.27}^{+0.33}$ & PIE\\[2pt]
& & $198.6_{-2.9}^{+2.5}$ & $-1.77_{-0.35}^{+0.35}$ & $-2.22_{-0.52}^{+0.60}$ & $18.11_{-0.06}^{+0.05}$ & $13.12_{-0.05}^{+0.04}$ & $5.08_{-0.02}^{+0.02}$ & $-1.2_{-0.6}^{+0.5}$ & $41.2_{-5.9}^{+6.5}$ & $44.6_{-0.9}^{+0.9}$ & $60.7_{-4.0}^{+4.8}$ & TDP-nonCBLA \\[2pt]
 &  & $210.1_{-0.2}^{+0.3}$ & $<-0.59$ & $>-2.73$ & $15.50_{-0.39}^{+0.42}$ & $14.10_{-0.01}^{+0.01}$ & $4.13_{-0.06}^{+0.09}$ & $<-2.53$ & $18.72_{-1.32}^{+1.18}$ & $14.97_{-1.03}^{+1.61}$ & $24.13_{-0.49}^{+0.46}$ & PIE\\[2pt]
 &  & $212.5_{-2.7}^{+2.6}$ & $<0.30$ & $>-4.00$ & $18.87_{-0.35}^{+0.43}$ & $12.68_{-0.23}^{+0.27}$ & $5.69_{-0.09}^{+0.10}$ & $<1.38$ & $32.44_{-6.36}^{+5.60}$ & $89.77_{-8.40}^{+11.00}$ & $95.16_{-7.07}^{+10.97}$ & TDP-CBLA\\[2pt]
\hline
J1233 & $0.3188$ & $-116.6_{-1.0}^{+0.8}$ & $-0.92_{-0.22}^{+0.21}$ & $-4.85_{-0.02}^{+0.03}$ & $18.19_{-0.05}^{+0.05}$ & $13.79_{-0.05}^{+0.04}$ & $4.69_{-0.02}^{+0.03}$ & $1.6_{-0.1}^{+0.1}$ & $9.6_{-1.8}^{+1.8}$ & $28.3_{-0.8}^{+0.8}$ & $29.9_{-0.9}^{+1.0}$ & TDP-nonCBLA \\[2pt]
& & $-72.6_{-1.4}^{+1.3}$ & $0.11_{-0.23}^{+0.12}$ & $-4.79_{-0.06}^{+0.04}$ & $18.37_{-0.06}^{+0.08}$ & $14.15_{-0.09}^{+0.05}$ & $4.62_{-0.06}^{+0.07}$ & $1.7_{-0.1}^{+0.1}$ & $18.5_{-2.4}^{+2.6}$ & $26.3_{-1.6}^{+2.2}$ & $32.4_{-1.5}^{+1.9}$ & TDP-nonCBLA \\[2pt]
& & $-15.5_{-0.6}^{+0.5}$ & $-0.17_{-0.27}^{+0.23}$ & $-3.76_{-0.03}^{+0.04}$ & $18.12_{-0.03}^{+0.04}$ & $15.43_{-0.02}^{+0.02}$ & $4.21_{-0.03}^{+0.03}$ & $0.4_{-0.1}^{+0.1}$ & $27.7_{-1.3}^{+1.4}$ & $16.4_{-0.6}^{+0.6}$ & $32.1_{-1.0}^{+1.2}$ & TDP-nonCBLA \\[2pt]
 &  & $-12.3_{-2.3}^{+2.4}$ & $<0.30$ & $>-4.00$ & $18.86_{-0.23}^{+0.36}$ & $12.88_{-0.14}^{+0.19}$ & $5.58_{-0.09}^{+0.09}$ & $<1.37$ & $47.94_{-4.06}^{+4.64}$ & $79.04_{-7.75}^{+8.72}$ & $92.65_{-6.14}^{+7.69}$ & TDP-CBLA\\[2pt]
& & $31.8_{-1.9}^{+1.7}$ & $-0.23_{-0.35}^{+0.30}$ & $-2.93_{-0.10}^{+0.09}$ & $17.22_{-0.04}^{+0.06}$ & $15.04_{-0.04}^{+0.04}$ & $4.23_{-0.05}^{+0.05}$ & $-1.3_{-0.1}^{+0.1}$ & $25.6_{-1.5}^{+1.4}$ & $16.7_{-0.9}^{+1.0}$ & $30.6_{-1.2}^{+1.2}$ & TDP-nonCBLA \\[2pt]
\hline
J1241 & $0.2053$ & $29.0_{-2.7}^{+1.9}$ & $<0.30$ & $>-4.00$ & $20.63_{-0.11}^{+0.08}$ & $13.79_{-0.04}^{+0.03}$ & $6.18_{-0.09}^{+0.06}$ & $<3.14$ & $22.22_{-6.52}^{+7.31}$ & $158.05_{-15.77}^{+10.49}$ & $159.55_{-14.79}^{+10.20}$ & TDP-CBLA\\[2pt]
& & $34.7_{-0.5}^{+0.5}$ & $-1.26_{-0.03}^{+0.03}$ & $-2.83_{-0.01}^{+0.01}$ & $20.51_{-0.09}^{+0.10}$ & $18.14_{-0.04}^{+0.04}$ & $4.36_{-0.01}^{+0.01}$ & $1.9_{-0.1}^{+0.1}$ & $7.8_{-0.6}^{+0.5}$ & $19.4_{-0.2}^{+0.2}$ & $21.0_{-0.2}^{+0.2}$ & PIE \\[2pt]
& & $69.5_{-0.4}^{+0.4}$ & $-0.74_{-0.03}^{+0.03}$ & $-2.69_{-0.06}^{+0.06}$ & $19.55_{-0.03}^{+0.03}$ & $17.38_{-0.03}^{+0.03}$ & $4.33_{-0.01}^{+0.02}$ & $0.7_{-0.1}^{+0.1}$ & $34.7_{-0.3}^{+0.3}$ & $18.8_{-0.3}^{+0.3}$ & $39.5_{-0.2}^{+0.2}$ & TDP-nonCBLA \\[2pt]
& & $89.8_{-2.6}^{+1.5}$ & $0.11_{-0.08}^{+0.07}$ & $-1.66_{-0.10}^{+0.11}$ & $18.01_{-0.07}^{+0.06}$ & $17.10_{-0.09}^{+0.09}$ & $3.74_{-0.04}^{+0.05}$ & $-1.8_{-0.1}^{+0.1}$ & $15.9_{-3.9}^{+2.8}$ & $9.5_{-0.5}^{+0.5}$ & $18.5_{-3.0}^{+2.4}$ & PIE \\[2pt]
 &  & $112.4_{-2.9}^{+2.4}$ & $<0.30$ & $>-4.00$ & $18.69_{-0.04}^{+0.10}$ & $12.85_{-0.04}^{+0.08}$ & $5.48_{-0.04}^{+0.05}$ & $<1.20$ & $42.89_{-3.53}^{+2.93}$ & $70.52_{-2.87}^{+4.05}$ & $82.75_{-2.71}^{+3.09}$ & TDP-CBLA\\[2pt]
& & $115.3_{-0.8}^{+0.8}$ & $0.48_{-0.04}^{+0.04}$ & $-2.81_{-0.03}^{+0.02}$ & $18.34_{-0.05}^{+0.05}$ & $16.19_{-0.05}^{+0.05}$ & $4.01_{-0.02}^{+0.02}$ & $-0.3_{-0.0}^{+0.1}$ & $17.3_{-0.2}^{+0.2}$ & $13.0_{-0.2}^{+0.2}$ & $21.6_{-0.2}^{+0.2}$ & PIE \\[2pt]
\hline
J1241 & $0.2179$ & $9.9_{-1.0}^{+1.0}$ & $-1.01_{-0.19}^{+0.24}$ & $-3.03_{-0.03}^{+0.09}$ & $18.25_{-0.29}^{+0.27}$ & $15.32_{-0.03}^{+0.03}$ & $4.49_{-0.09}^{+0.08}$ & $-0.2_{-0.4}^{+0.3}$ & $14.1_{-3.5}^{+3.2}$ & $22.6_{-2.3}^{+2.1}$ & $26.7_{-0.9}^{+1.0}$ & PIE \\[2pt]
 &  & $11.9_{-1.2}^{+1.2}$ & $<0.30$ & $>-4.00$ & $18.90_{-0.18}^{+0.35}$ & $13.01_{-0.14}^{+0.15}$ & $5.52_{-0.08}^{+0.11}$ & $<1.41$ & $23.51_{-2.69}^{+2.34}$ & $74.06_{-6.57}^{+10.46}$ & $77.93_{-6.23}^{+9.43}$ & TDP-CBLA\\[2pt]
& & $64.7_{-2.5}^{+2.2}$ & $-0.22_{-0.50}^{+0.36}$ & $-4.93_{-0.04}^{+0.04}$ & $18.51_{-0.03}^{+0.04}$ & $14.24_{-0.04}^{+0.04}$ & $4.63_{-0.04}^{+0.04}$ & $1.9_{-0.0}^{+0.0}$ & $38.2_{-2.7}^{+3.6}$ & $26.6_{-1.2}^{+1.2}$ & $46.6_{-2.2}^{+3.0}$ & TDP-nonCBLA \\[2pt]
\hline
J1244 & $0.5504$ & $-44.6_{-2.0}^{+2.2}$ & $-0.33_{-0.31}^{+0.32}$ & $-3.48_{-0.06}^{+0.07}$ & $18.37_{-0.05}^{+0.06}$ & $15.30_{-0.05}^{+0.05}$ & $4.41_{-0.03}^{+0.04}$ & $0.4_{-0.1}^{+0.1}$ & $24.4_{-1.8}^{+1.9}$ & $20.6_{-0.7}^{+0.9}$ & $32.0_{-1.4}^{+1.6}$ & TDP-nonCBLA \\[2pt]
& & $7.0_{-0.3}^{+0.3}$ & $-0.36_{-0.08}^{+0.06}$ & $-1.83_{-0.12}^{+0.11}$ & $18.58_{-0.14}^{+0.17}$ & $16.86_{-0.05}^{+0.06}$ & $4.06_{-0.03}^{+0.04}$ & $-1.1_{-0.3}^{+0.3}$ & $18.6_{-0.4}^{+0.4}$ & $13.8_{-0.5}^{+0.6}$ & $23.2_{-0.4}^{+0.4}$ & PIE \\[2pt]
& & $17.8_{-0.1}^{+0.1}$ & $0.14_{-0.04}^{+0.06}$ & $-1.60_{-0.17}^{+0.11}$ & $18.20_{-0.07}^{+0.09}$ & $16.90_{-0.08}^{+0.06}$ & $3.77_{-0.02}^{+0.03}$ & $-1.7_{-0.2}^{+0.3}$ & $5.5_{-0.2}^{+0.2}$ & $9.8_{-0.2}^{+0.3}$ & $11.3_{-0.3}^{+0.3}$ & PIE \\[2pt]
& & $20.6_{-1.4}^{+1.6}$ & $-0.79_{-0.77}^{+0.59}$ & $-2.53_{-0.16}^{+0.16}$ & $18.86_{-0.07}^{+0.06}$ & $15.83_{-0.26}^{+0.20}$ & $4.53_{-0.04}^{+0.06}$ & $-0.1_{-0.1}^{+0.1}$ & $30.4_{-1.8}^{+2.1}$ & $23.7_{-1.2}^{+1.6}$ & $38.7_{-1.4}^{+1.7}$ & TDP-nonCBLA \\[2pt]
& & $55.9_{-0.2}^{+0.2}$ & $-0.95_{-0.10}^{+0.10}$ & $-1.62_{-0.13}^{+0.13}$ & $18.32_{-0.12}^{+0.12}$ & $16.77_{-0.10}^{+0.11}$ & $4.11_{-0.02}^{+0.02}$ & $-1.6_{-0.2}^{+0.2}$ & $7.8_{-0.7}^{+0.7}$ & $14.6_{-0.3}^{+0.4}$ & $16.5_{-0.4}^{+0.4}$ & PIE \\[2pt]
& & $81.1_{-2.6}^{+3.0}$ & $-0.92_{-0.67}^{+0.58}$ & $-3.91_{-0.32}^{+0.33}$ & $18.92_{-0.07}^{+0.07}$ & $13.60_{-0.08}^{+0.09}$ & $5.18_{-0.05}^{+0.06}$ & $1.3_{-0.3}^{+0.3}$ & $41.7_{-3.4}^{+2.9}$ & $50.2_{-3.0}^{+3.3}$ & $65.3_{-2.8}^{+2.8}$ & TDP-nonCBLA \\[2pt]
& & $114.0_{-0.8}^{+1.0}$ & $0.05_{-0.23}^{+0.16}$ & $-2.84_{-0.04}^{+0.05}$ & $18.02_{-0.05}^{+0.05}$ & $15.53_{-0.03}^{+0.03}$ & $4.30_{-0.03}^{+0.03}$ & $-0.6_{-0.1}^{+0.1}$ & $11.6_{-1.5}^{+1.5}$ & $18.1_{-0.7}^{+0.7}$ & $21.5_{-0.8}^{+0.8}$ & TDP-nonCBLA \\[2pt]
& & $162.1_{-0.1}^{+0.1}$ & $-0.75_{-0.03}^{+0.03}$ & $-2.59_{-0.02}^{+0.03}$ & $18.97_{-0.04}^{+0.04}$ & $16.30_{-0.02}^{+0.02}$ & $4.34_{-0.01}^{+0.01}$ & $0.1_{-0.1}^{+0.1}$ & $7.5_{-0.6}^{+0.5}$ & $19.0_{-0.2}^{+0.2}$ & $20.4_{-0.2}^{+0.2}$ & PIE \\[2pt]
& & $172.8_{-0.7}^{+0.7}$ & $-0.84_{-0.65}^{+0.54}$ & $-1.24_{-0.98}^{+0.96}$ & $18.65_{-0.13}^{+0.16}$ & $13.50_{-0.10}^{+0.15}$ & $5.14_{-0.06}^{+0.06}$ & $-1.6_{-1.0}^{+1.0}$ & $15.1_{-1.8}^{+1.7}$ & $47.7_{-3.3}^{+3.6}$ & $50.0_{-2.8}^{+3.2}$ & TDP-nonCBLA \\[2pt]
\hline
J13011 & $0.1967$ & $-259.7_{-1.5}^{+1.8}$ & $<0.46$ & $>-3.31$ & $15.44_{-0.86}^{+1.13}$ & $13.10_{-0.03}^{+0.02}$ & $4.30_{-0.22}^{+0.34}$ & $<-0.63$ & $30.24_{-4.31}^{+4.30}$ & $18.18_{-4.06}^{+8.57}$ & $36.42_{-2.84}^{+3.65}$ & PIE\\[2pt]
 &  & $-242.8_{-0.8}^{+0.8}$ & $<0.30$ & $>-4.00$ & $18.05_{-0.24}^{+0.26}$ & $12.01_{-0.13}^{+0.16}$ & $5.59_{-0.07}^{+0.06}$ & $<0.56$ & $7.95_{-3.38}^{+3.29}$ & $80.19_{-5.91}^{+5.74}$ & $80.66_{-5.64}^{+5.54}$ & TDP-CBLA\\[2pt]
& & $-134.0_{-0.5}^{+0.6}$ & $-0.45_{-1.28}^{+0.40}$ & $-2.91_{-0.26}^{+1.12}$ & $16.17_{-1.21}^{+0.55}$ & $13.72_{-0.01}^{+0.01}$ & $4.30_{-0.22}^{+0.19}$ & $-2.4_{-2.3}^{+0.8}$ & $38.5_{-2.4}^{+1.8}$ & $18.1_{-4.0}^{+4.4}$ & $42.7_{-1.1}^{+1.0}$ & PIE \\[2pt]
\hline
J13012 & $0.1967$ & $258.8_{-0.8}^{+0.8}$ & $<0.19$ & $>-2.94$ & $14.28_{-0.77}^{+1.08}$ & $13.27_{-0.02}^{+0.02}$ & $4.04_{-0.10}^{+0.21}$ & $<-2.57$ & $16.87_{-4.06}^{+2.55}$ & $13.48_{-1.48}^{+3.66}$ & $21.85_{-1.55}^{+1.74}$ & PIE\\[2pt]
J1319 & $0.6610$ & $-179.8_{-0.3}^{+0.3}$ & $-0.21_{-0.01}^{+0.01}$ & $-0.45_{-0.05}^{+0.04}$ & $17.49_{-0.02}^{+0.02}$ & $16.96_{-0.02}^{+0.02}$ & $3.80_{-0.01}^{+0.01}$ & $-3.5_{-0.1}^{+0.1}$ & $9.0_{-0.2}^{+0.2}$ & $10.2_{-0.1}^{+0.1}$ & $13.6_{-0.2}^{+0.2}$ & PIE \\[2pt]
& & $-171.3_{-0.1}^{+0.1}$ & $-0.16_{-0.04}^{+0.04}$ & $-0.61_{-0.10}^{+0.09}$ & $17.34_{-0.03}^{+0.03}$ & $16.71_{-0.06}^{+0.06}$ & $3.79_{-0.03}^{+0.02}$ & $-3.5_{-0.1}^{+0.1}$ & $1.3_{-0.1}^{+0.1}$ & $10.1_{-0.3}^{+0.3}$ & $10.2_{-0.3}^{+0.3}$ & PIE \\[2pt]
& & $-168.1_{-0.6}^{+0.6}$ & $0.24_{-0.02}^{+0.02}$ & $-2.06_{-0.09}^{+0.10}$ & $18.18_{-0.02}^{+0.02}$ & $15.52_{-0.09}^{+0.09}$ & $4.46_{-0.02}^{+0.02}$ & $-1.2_{-0.1}^{+0.1}$ & $17.6_{-0.7}^{+0.7}$ & $21.8_{-0.5}^{+0.5}$ & $28.0_{-0.7}^{+0.6}$ & TDP-nonCBLA \\[2pt]
& & $-163.4_{-0.7}^{+0.7}$ & $-0.37_{-0.06}^{+0.07}$ & $-0.03_{-0.14}^{+0.13}$ & $17.07_{-0.05}^{+0.05}$ & $16.72_{-0.09}^{+0.08}$ & $3.82_{-0.02}^{+0.02}$ & $-4.4_{-0.1}^{+0.1}$ & $9.1_{-0.8}^{+0.8}$ & $10.4_{-0.2}^{+0.2}$ & $13.8_{-0.5}^{+0.5}$ & PIE \\[2pt]
& & $-124.8_{-0.3}^{+0.2}$ & $-2.44_{-0.07}^{+0.07}$ & $-2.34_{-0.03}^{+0.03}$ & $19.82_{-0.08}^{+0.07}$ & $17.29_{-0.05}^{+0.05}$ & $4.32_{-0.01}^{+0.01}$ & $0.7_{-0.1}^{+0.1}$ & $6.6_{-0.4}^{+0.5}$ & $18.5_{-0.2}^{+0.2}$ & $19.7_{-0.2}^{+0.2}$ & PIE \\[2pt]
& & $-81.8_{-0.2}^{+0.2}$ & $-1.31_{-0.11}^{+0.11}$ & $-1.84_{-0.02}^{+0.03}$ & $18.92_{-0.11}^{+0.12}$ & $17.01_{-0.10}^{+0.11}$ & $4.18_{-0.01}^{+0.01}$ & $-0.7_{-0.1}^{+0.1}$ & $11.5_{-0.1}^{+0.1}$ & $15.7_{-0.1}^{+0.1}$ & $19.5_{-0.1}^{+0.1}$ & PIE \\[2pt]
 &  & $-73.7_{-0.5}^{+0.5}$ & $<0.30$ & $>-4.00$ & $20.10_{-0.03}^{+0.04}$ & $13.48_{-0.02}^{+0.03}$ & $5.98_{-0.01}^{+0.01}$ & $<2.61$ & $15.30_{-1.99}^{+2.02}$ & $125.57_{-1.27}^{+1.33}$ & $126.51_{-1.15}^{+1.26}$ & TDP-CBLA\\[2pt]
& & $-31.5_{-0.4}^{+0.5}$ & $-2.60_{-0.04}^{+0.05}$ & $-1.44_{-0.10}^{+0.16}$ & $19.28_{-0.13}^{+0.09}$ & $18.49_{-0.01}^{+0.01}$ & $4.08_{-0.02}^{+0.01}$ & $-0.8_{-0.3}^{+0.2}$ & $12.5_{-0.2}^{+0.2}$ & $14.1_{-0.3}^{+0.2}$ & $18.8_{-0.2}^{+0.2}$ & PIE \\[2pt]
& & $-12.6_{-0.9}^{+0.6}$ & $0.30_{-0.17}^{+0.13}$ & $-3.31_{-0.15}^{+0.12}$ & $16.94_{-0.18}^{+0.25}$ & $13.45_{-0.09}^{+0.08}$ & $4.40_{-0.10}^{+0.13}$ & $-1.2_{-0.3}^{+0.4}$ & $9.3_{-2.4}^{+3.5}$ & $20.4_{-2.3}^{+3.3}$ & $22.9_{-2.6}^{+3.5}$ & PIE \\[2pt]
& & $48.8_{-0.2}^{+0.2}$ & $-0.36_{-0.03}^{+0.03}$ & $0.08_{-0.26}^{+0.30}$ & $18.69_{-0.01}^{+0.01}$ & $13.58_{-0.01}^{+0.01}$ & $5.13_{-0.00}^{+0.00}$ & $-2.9_{-0.3}^{+0.3}$ & $5.0_{-0.9}^{+0.9}$ & $47.3_{-0.2}^{+0.3}$ & $47.6_{-0.2}^{+0.3}$ & TDP-nonCBLA \\[2pt]
\hline
J1322 & $0.2144$ & $-104.2_{-3.3}^{+2.9}$ & $-0.06_{-0.32}^{+0.28}$ & $-3.11_{-0.11}^{+0.14}$ & $16.60_{-0.33}^{+0.29}$ & $13.90_{-0.14}^{+0.10}$ & $4.34_{-0.15}^{+0.12}$ & $-1.8_{-0.4}^{+0.4}$ & $8.6_{-3.9}^{+4.6}$ & $19.0_{-3.1}^{+2.8}$ & $21.3_{-2.5}^{+3.0}$ & PIE \\[2pt]
 &  & $-57.6_{-1.9}^{+2.0}$ & $<0.30$ & $>-4.00$ & $20.12_{-0.47}^{+0.21}$ & $13.56_{-0.26}^{+0.09}$ & $5.95_{-0.15}^{+0.10}$ & $<2.64$ & $22.80_{-5.91}^{+6.75}$ & $120.81_{-19.21}^{+14.94}$ & $122.93_{-17.92}^{+14.43}$ & TDP-CBLA\\[2pt]
& & $-42.6_{-0.6}^{+0.6}$ & $0.16_{-0.05}^{+0.07}$ & $-2.77_{-0.02}^{+0.02}$ & $18.09_{-0.08}^{+0.06}$ & $15.90_{-0.06}^{+0.05}$ & $4.14_{-0.03}^{+0.02}$ & $-0.6_{-0.1}^{+0.1}$ & $24.7_{-1.0}^{+1.5}$ & $15.1_{-0.5}^{+0.4}$ & $29.0_{-0.8}^{+1.1}$ & PIE \\[2pt]
 &  & $-32.2_{-0.8}^{+0.7}$ & $<-1.12$ & $>-2.59$ & $17.90_{-0.43}^{+0.53}$ & $16.79_{-0.19}^{+0.19}$ & $4.08_{-0.07}^{+0.09}$ & $<-0.02$ & $1.55_{-0.77}^{+0.99}$ & $14.11_{-1.06}^{+1.55}$ & $14.25_{-1.06}^{+1.56}$ & PIE\\[2pt]
 &  & $20.6_{-7.3}^{+6.1}$ & $<0.30$ & $>-4.00$ & $18.64_{-0.27}^{+0.51}$ & $12.68_{-0.19}^{+0.29}$ & $5.58_{-0.13}^{+0.13}$ & $<1.15$ & $50.67_{-7.23}^{+8.10}$ & $78.75_{-10.59}^{+12.82}$ & $94.22_{-8.77}^{+11.22}$ & TDP-CBLA\\[2pt]
& & $28.4_{-0.4}^{+0.4}$ & $-0.60_{-0.28}^{+0.25}$ & $-1.90_{-0.20}^{+0.20}$ & $17.62_{-0.30}^{+0.30}$ & $16.28_{-0.27}^{+0.29}$ & $4.07_{-0.05}^{+0.05}$ & $-2.0_{-0.4}^{+0.4}$ & $2.9_{-1.4}^{+1.2}$ & $13.9_{-0.8}^{+0.8}$ & $14.3_{-0.8}^{+0.8}$ & PIE \\[2pt]
& & $46.2_{-1.0}^{+1.0}$ & $-1.13_{-0.06}^{+0.06}$ & $-2.82_{-0.02}^{+0.03}$ & $19.22_{-0.07}^{+0.08}$ & $16.67_{-0.07}^{+0.07}$ & $4.38_{-0.02}^{+0.02}$ & $0.5_{-0.1}^{+0.1}$ & $27.6_{-0.9}^{+0.9}$ & $19.9_{-0.5}^{+0.5}$ & $34.1_{-0.8}^{+0.7}$ & PIE \\[2pt]
& & $58.6_{-0.2}^{+0.2}$ & $0.01_{-0.10}^{+0.11}$ & $-1.80_{-0.13}^{+0.12}$ & $17.22_{-0.11}^{+0.11}$ & $16.13_{-0.14}^{+0.12}$ & $3.86_{-0.06}^{+0.05}$ & $-2.5_{-0.2}^{+0.2}$ & $7.8_{-0.4}^{+0.4}$ & $10.9_{-0.7}^{+0.6}$ & $13.4_{-0.6}^{+0.5}$ & PIE \\[2pt]
\hline
J1342 & $0.0708$ & $137.8_{-0.3}^{+0.2}$ & $0.47_{-0.04}^{+0.06}$ & $-2.92_{-0.03}^{+0.03}$ & $18.16_{-0.07}^{+0.06}$ & $16.12_{-0.08}^{+0.05}$ & $4.05_{-0.02}^{+0.02}$ & $-0.4_{-0.1}^{+0.1}$ & $11.0_{-0.4}^{+0.3}$ & $13.6_{-0.4}^{+0.3}$ & $17.5_{-0.4}^{+0.3}$ & PIE \\[2pt]
& & $214.1_{-0.6}^{+0.5}$ & $0.37_{-0.16}^{+0.17}$ & $-3.52_{-0.05}^{+0.06}$ & $18.77_{-0.15}^{+0.15}$ & $15.87_{-0.12}^{+0.13}$ & $4.38_{-0.07}^{+0.06}$ & $0.8_{-0.2}^{+0.1}$ & $0.9_{-0.5}^{+0.5}$ & $19.8_{-1.6}^{+1.5}$ & $19.8_{-1.6}^{+1.5}$ & PIE \\[2pt]
& & $252.7_{-0.7}^{+0.7}$ & $0.32_{-0.08}^{+0.09}$ & $-3.31_{-0.10}^{+0.08}$ & $18.05_{-0.10}^{+0.11}$ & $15.45_{-0.13}^{+0.13}$ & $4.29_{-0.04}^{+0.04}$ & $-0.1_{-0.1}^{+0.2}$ & $3.9_{-0.9}^{+0.9}$ & $18.0_{-0.8}^{+0.9}$ & $18.5_{-0.7}^{+0.8}$ & PIE \\[2pt]
 &  & $432.6_{-2.7}^{+2.8}$ & $<0.53$ & $>-3.63$ & $14.81_{-0.93}^{+1.25}$ & $13.36_{-0.05}^{+0.05}$ & $4.13_{-0.14}^{+0.28}$ & $<-0.44$ & $18.25_{-7.09}^{+7.37}$ & $14.97_{-2.25}^{+5.71}$ & $25.01_{-5.31}^{+6.37}$ & PIE\\[2pt]
\hline
J13421 & $0.2270$ & $-73.3_{-0.5}^{+0.4}$ & $-1.20_{-0.09}^{+0.10}$ & $-3.13_{-0.02}^{+0.02}$ & $19.03_{-0.16}^{+0.14}$ & $15.34_{-0.03}^{+0.03}$ & $4.69_{-0.05}^{+0.04}$ & $0.7_{-0.2}^{+0.2}$ & $11.2_{-1.4}^{+1.5}$ & $28.5_{-1.5}^{+1.3}$ & $30.7_{-1.2}^{+1.0}$ & PIE \\[2pt]
& & $-38.4_{-0.3}^{+0.3}$ & $-0.66_{-0.11}^{+0.09}$ & $-2.06_{-0.09}^{+0.07}$ & $18.43_{-0.13}^{+0.09}$ & $16.80_{-0.10}^{+0.11}$ & $4.12_{-0.02}^{+0.02}$ & $-1.0_{-0.2}^{+0.1}$ & $4.4_{-0.5}^{+0.5}$ & $14.8_{-0.3}^{+0.3}$ & $15.5_{-0.3}^{+0.3}$ & PIE \\[2pt]
& & $-23.0_{-0.3}^{+0.2}$ & $-1.37_{-0.22}^{+0.30}$ & $-2.47_{-0.06}^{+0.07}$ & $19.51_{-0.28}^{+0.18}$ & $17.45_{-0.29}^{+0.24}$ & $4.25_{-0.02}^{+0.03}$ & $0.5_{-0.3}^{+0.2}$ & $2.8_{-0.5}^{+0.7}$ & $17.1_{-0.4}^{+0.5}$ & $17.4_{-0.4}^{+0.5}$ & PIE \\[2pt]
& & $8.6_{-0.1}^{+0.1}$ & $0.32_{-0.02}^{+0.02}$ & $-2.23_{-0.03}^{+0.03}$ & $19.06_{-0.02}^{+0.02}$ & $17.69_{-0.04}^{+0.03}$ & $3.81_{-0.01}^{+0.01}$ & $-0.2_{-0.1}^{+0.0}$ & $9.8_{-0.1}^{+0.2}$ & $10.3_{-0.1}^{+0.1}$ & $14.2_{-0.2}^{+0.2}$ & PIE \\[2pt]
& & $35.2_{-0.3}^{+0.3}$ & $-0.41_{-0.62}^{+0.43}$ & $-2.42_{-0.11}^{+0.14}$ & $18.64_{-0.43}^{+0.58}$ & $16.63_{-0.41}^{+0.60}$ & $4.17_{-0.08}^{+0.05}$ & $-0.4_{-0.4}^{+0.5}$ & $4.2_{-0.9}^{+1.1}$ & $15.7_{-1.4}^{+0.9}$ & $16.2_{-1.3}^{+0.9}$ & PIE \\[2pt]
& & $60.8_{-1.5}^{+1.3}$ & $-0.93_{-0.27}^{+0.22}$ & $-2.06_{-0.04}^{+0.04}$ & $18.76_{-0.24}^{+0.25}$ & $17.17_{-0.23}^{+0.29}$ & $4.14_{-0.01}^{+0.01}$ & $-0.7_{-0.2}^{+0.3}$ & $19.1_{-1.8}^{+1.8}$ & $15.0_{-0.2}^{+0.2}$ & $24.3_{-1.4}^{+1.5}$ & PIE \\[2pt]
& & $62.5_{-0.2}^{+0.3}$ & $0.22_{-0.16}^{+0.17}$ & $-2.16_{-0.18}^{+0.14}$ & $17.52_{-0.16}^{+0.13}$ & $15.99_{-0.19}^{+0.19}$ & $3.89_{-0.09}^{+0.04}$ & $-1.8_{-0.2}^{+0.2}$ & $1.5_{-0.5}^{+0.5}$ & $11.3_{-1.1}^{+0.5}$ & $11.4_{-1.1}^{+0.6}$ & PIE \\[2pt]
& & $104.6_{-0.2}^{+0.2}$ & $-0.06_{-0.04}^{+0.03}$ & $-1.33_{-0.05}^{+0.04}$ & $18.34_{-0.03}^{+0.04}$ & $17.71_{-0.06}^{+0.07}$ & $3.79_{-0.02}^{+0.02}$ & $-1.8_{-0.1}^{+0.1}$ & $11.5_{-0.2}^{+0.2}$ & $10.0_{-0.2}^{+0.2}$ & $15.3_{-0.2}^{+0.2}$ & PIE \\[2pt]
& & $127.9_{-0.6}^{+0.4}$ & $-0.86_{-0.06}^{+0.07}$ & $-3.31_{-0.03}^{+0.03}$ & $19.72_{-0.07}^{+0.08}$ & $15.71_{-0.03}^{+0.04}$ & $4.77_{-0.01}^{+0.02}$ & $1.5_{-0.1}^{+0.1}$ & $23.6_{-0.7}^{+0.6}$ & $31.1_{-0.5}^{+0.9}$ & $39.0_{-0.7}^{+0.8}$ & PIE \\[2pt]
& & $145.4_{-0.2}^{+0.2}$ & $-0.15_{-0.04}^{+0.02}$ & $-1.54_{-0.10}^{+0.08}$ & $17.71_{-0.05}^{+0.07}$ & $16.74_{-0.06}^{+0.05}$ & $3.88_{-0.02}^{+0.03}$ & $-2.2_{-0.1}^{+0.2}$ & $6.7_{-0.2}^{+0.2}$ & $11.2_{-0.3}^{+0.4}$ & $13.0_{-0.2}^{+0.4}$ & PIE \\[2pt]
\hline
J13422 & $0.2270$ & $-87.3_{-6.0}^{+7.1}$ & $<0.30$ & $>-4.00$ & $19.37_{-0.92}^{+0.41}$ & $12.78_{-0.53}^{+0.16}$ & $5.94_{-0.24}^{+0.30}$ & $<1.88$ & $26.06_{-11.62}^{+11.60}$ & $119.27_{-29.20}^{+48.26}$ & $122.77_{-27.94}^{+47.22}$ & TDP-CBLA\\[2pt]
 &  & $38.2_{-2.5}^{+2.9}$ & $<0.30$ & $>-4.00$ & $21.30_{-0.17}^{+0.13}$ & $14.12_{-0.13}^{+0.11}$ & $6.47_{-0.04}^{+0.03}$ & $<3.81$ & $12.44_{-7.06}^{+9.05}$ & $220.89_{-8.75}^{+6.60}$ & $221.31_{-8.31}^{+6.63}$ & TDP-CBLA\\[2pt]
 &  & $156.3_{-2.8}^{+3.6}$ & $<0.30$ & $>-4.00$ & $18.00_{-0.24}^{+0.40}$ & $12.17_{-0.30}^{+0.52}$ & $5.45_{-0.16}^{+0.19}$ & $<0.51$ & $8.12_{-4.45}^{+6.43}$ & $68.15_{-11.21}^{+17.02}$ & $69.17_{-11.59}^{+17.02}$ & TDP-CBLA\\[2pt]
& & $282.8_{-0.9}^{+1.0}$ & $-0.22_{-0.20}^{+0.15}$ & $-3.45_{-0.08}^{+0.06}$ & $17.50_{-0.17}^{+0.22}$ & $13.96_{-0.05}^{+0.04}$ & $4.61_{-0.07}^{+0.08}$ & $-0.5_{-0.2}^{+0.2}$ & $5.9_{-3.5}^{+4.0}$ & $25.8_{-1.9}^{+2.5}$ & $26.7_{-1.5}^{+2.2}$ & PIE \\[2pt]
& & $406.4_{-0.9}^{+0.8}$ & $0.16_{-0.19}^{+0.17}$ & $-3.65_{-0.11}^{+0.19}$ & $17.60_{-0.31}^{+0.20}$ & $13.99_{-0.04}^{+0.05}$ & $4.57_{-0.12}^{+0.07}$ & $-0.2_{-0.5}^{+0.2}$ & $6.6_{-2.5}^{+4.7}$ & $24.8_{-3.2}^{+2.2}$ & $25.8_{-1.5}^{+2.2}$ & PIE \\[2pt]
\hline
J1357 & $0.4295$ & $212.4_{-2.2}^{+2.0}$ & $<-0.16$ & $>-2.65$ & $15.09_{-0.53}^{+0.83}$ & $14.21_{-0.02}^{+0.03}$ & $4.04_{-0.08}^{+0.12}$ & $<-1.96$ & $50.16_{-4.68}^{+4.42}$ & $13.41_{-1.24}^{+2.04}$ & $52.08_{-4.44}^{+4.27}$ & PIE\\[2pt]
 &  & $345.4_{-16.2}^{+16.1}$ & $<0.36$ & $>-3.60$ & $14.19_{-0.71}^{+1.72}$ & $13.24_{-0.20}^{+0.13}$ & $4.03_{-0.10}^{+0.31}$ & $<0.12$ & $60.57_{-30.74}^{+23.40}$ & $13.35_{-1.43}^{+5.68}$ & $62.97_{-27.53}^{+23.07}$ & PIE\\[2pt]
\hline
J1357 & $0.4592$ & $-662.2_{-2.5}^{+2.8}$ & $<0.30$ & $>-4.00$ & $18.68_{-0.55}^{+0.46}$ & $12.49_{-0.32}^{+0.30}$ & $5.67_{-0.13}^{+0.11}$ & $<1.19$ & $13.60_{-3.92}^{+4.42}$ & $87.88_{-12.43}^{+11.56}$ & $88.94_{-11.69}^{+11.29}$ & TDP-CBLA\\[2pt]
& & $-653.2_{-0.4}^{+0.4}$ & $-1.96_{-0.44}^{+0.50}$ & $0.25_{-0.85}^{+0.76}$ & $18.12_{-0.04}^{+0.04}$ & $13.91_{-0.04}^{+0.05}$ & $4.83_{-0.01}^{+0.01}$ & $-3.6_{-0.7}^{+0.8}$ & $8.8_{-0.5}^{+0.5}$ & $33.5_{-0.4}^{+0.5}$ & $34.7_{-0.4}^{+0.4}$ & TDP-nonCBLA \\[2pt]
& & $-614.2_{-0.1}^{+0.1}$ & $-1.80_{-0.04}^{+0.05}$ & $-2.57_{-0.01}^{+0.01}$ & $20.09_{-0.04}^{+0.04}$ & $17.57_{-0.05}^{+0.04}$ & $4.34_{-0.00}^{+0.00}$ & $1.2_{-0.0}^{+0.0}$ & $4.0_{-0.3}^{+0.3}$ & $19.1_{-0.1}^{+0.1}$ & $19.5_{-0.1}^{+0.1}$ & PIE \\[2pt]
 &  & $-567.5_{-1.3}^{+1.4}$ & $<0.30$ & $>-4.00$ & $18.84_{-0.19}^{+0.43}$ & $12.94_{-0.17}^{+0.32}$ & $5.53_{-0.13}^{+0.14}$ & $<1.35$ & $51.49_{-3.09}^{+3.65}$ & $74.78_{-10.36}^{+13.14}$ & $90.81_{-7.95}^{+11.20}$ & TDP-CBLA\\[2pt]
& & $-565.3_{-0.2}^{+0.2}$ & $-0.05_{-0.03}^{+0.03}$ & $-1.22_{-0.07}^{+0.08}$ & $17.86_{-0.02}^{+0.03}$ & $16.97_{-0.05}^{+0.06}$ & $3.79_{-0.01}^{+0.01}$ & $-2.4_{-0.1}^{+0.1}$ & $6.6_{-0.2}^{+0.2}$ & $10.1_{-0.1}^{+0.1}$ & $12.1_{-0.2}^{+0.2}$ & PIE \\[2pt]
& & $-548.9_{-0.3}^{+0.3}$ & $0.20_{-0.10}^{+0.10}$ & $-1.74_{-0.21}^{+0.21}$ & $17.10_{-0.08}^{+0.09}$ & $15.80_{-0.16}^{+0.15}$ & $3.78_{-0.04}^{+0.04}$ & $-2.6_{-0.3}^{+0.3}$ & $2.5_{-0.4}^{+0.4}$ & $9.9_{-0.4}^{+0.5}$ & $10.3_{-0.4}^{+0.5}$ & PIE \\[2pt]
& & $-536.9_{-0.4}^{+0.4}$ & $-0.48_{-0.24}^{+0.24}$ & $-2.95_{-0.02}^{+0.02}$ & $19.21_{-0.02}^{+0.02}$ & $16.82_{-0.02}^{+0.02}$ & $4.22_{-0.02}^{+0.02}$ & $0.7_{-0.0}^{+0.0}$ & $32.5_{-0.3}^{+0.3}$ & $16.5_{-0.4}^{+0.4}$ & $36.4_{-0.2}^{+0.2}$ & TDP-nonCBLA \\[2pt]
& & $-532.5_{-0.3}^{+0.3}$ & $-0.98_{-0.20}^{+0.24}$ & $0.21_{-0.25}^{+0.22}$ & $17.69_{-0.20}^{+0.17}$ & $17.47_{-0.23}^{+0.20}$ & $3.92_{-0.05}^{+0.02}$ & $-4.0_{-0.3}^{+0.3}$ & $1.0_{-0.3}^{+0.3}$ & $11.8_{-0.6}^{+0.3}$ & $11.8_{-0.6}^{+0.3}$ & PIE \\[2pt]
& & $-516.7_{-0.5}^{+0.5}$ & $0.14_{-0.05}^{+0.03}$ & $-1.52_{-0.09}^{+0.13}$ & $17.59_{-0.05}^{+0.05}$ & $16.48_{-0.06}^{+0.09}$ & $3.74_{-0.02}^{+0.02}$ & $-2.4_{-0.2}^{+0.1}$ & $9.1_{-0.7}^{+0.7}$ & $9.6_{-0.2}^{+0.2}$ & $13.2_{-0.5}^{+0.5}$ & PIE \\[2pt]
& & $-500.5_{-0.3}^{+0.3}$ & $0.07_{-0.08}^{+0.08}$ & $-1.29_{-0.22}^{+0.23}$ & $17.42_{-0.04}^{+0.06}$ & $16.51_{-0.15}^{+0.14}$ & $3.74_{-0.02}^{+0.02}$ & $-2.8_{-0.2}^{+0.3}$ & $3.8_{-0.4}^{+0.3}$ & $9.5_{-0.2}^{+0.2}$ & $10.2_{-0.2}^{+0.2}$ & PIE \\[2pt]
& & $-472.9_{-3.8}^{+3.6}$ & $-1.06_{-0.69}^{+0.47}$ & $-0.55_{-0.74}^{+0.73}$ & $18.40_{-0.09}^{+0.09}$ & $13.28_{-0.07}^{+0.08}$ & $5.14_{-0.01}^{+0.01}$ & $-2.5_{-0.7}^{+0.8}$ & $27.9_{-3.7}^{+3.7}$ & $47.5_{-0.6}^{+0.6}$ & $55.0_{-1.7}^{+2.0}$ & TDP-nonCBLA \\[2pt]
\hline
J1547 & $0.0949$ & $339.5_{-1.9}^{+1.1}$ & $-0.61_{-0.34}^{+0.61}$ & $-3.75_{-0.12}^{+0.13}$ & $18.13_{-0.53}^{+0.31}$ & $13.71_{-0.01}^{+0.02}$ & $4.89_{-0.18}^{+0.10}$ & $0.3_{-0.4}^{+0.4}$ & $48.9_{-5.2}^{+3.5}$ & $35.8_{-6.7}^{+4.3}$ & $59.7_{-2.2}^{+2.4}$ & PIE \\[2pt]
J1555 & $0.1892$ & $-58.1_{-1.3}^{+1.3}$ & $-0.43_{-0.26}^{+0.28}$ & $-3.77_{-0.04}^{+0.06}$ & $18.94_{-0.05}^{+0.05}$ & $16.41_{-0.04}^{+0.04}$ & $4.18_{-0.03}^{+0.03}$ & $1.2_{-0.1}^{+0.1}$ & $42.0_{-0.8}^{+0.7}$ & $15.9_{-0.5}^{+0.6}$ & $44.9_{-0.7}^{+0.7}$ & TDP-nonCBLA \\[2pt]
& & $-27.2_{-0.7}^{+0.8}$ & $0.03_{-0.91}^{+0.49}$ & $-2.64_{-0.27}^{+0.37}$ & $17.61_{-0.54}^{+0.77}$ & $15.57_{-0.53}^{+0.92}$ & $4.12_{-0.16}^{+0.12}$ & $-1.3_{-0.6}^{+0.7}$ & $3.8_{-1.7}^{+1.4}$ & $14.7_{-2.5}^{+2.3}$ & $15.2_{-2.2}^{+2.2}$ & PIE \\[2pt]
 &  & $-17.0_{-2.5}^{+3.5}$ & $<0.30$ & $>-4.00$ & $19.18_{-0.39}^{+0.45}$ & $13.04_{-0.23}^{+0.28}$ & $5.66_{-0.10}^{+0.11}$ & $<1.69$ & $31.78_{-8.80}^{+7.96}$ & $86.46_{-9.54}^{+11.88}$ & $92.64_{-8.71}^{+10.76}$ & TDP-CBLA\\[2pt]
& & $-4.5_{-0.2}^{+0.2}$ & $-0.26_{-0.20}^{+0.28}$ & $-2.81_{-0.11}^{+0.11}$ & $19.06_{-0.33}^{+0.24}$ & $16.67_{-0.27}^{+0.19}$ & $4.27_{-0.07}^{+0.04}$ & $0.4_{-0.3}^{+0.3}$ & $2.3_{-1.0}^{+0.8}$ & $17.6_{-1.3}^{+0.9}$ & $17.8_{-1.2}^{+0.8}$ & PIE \\[2pt]
\hline
J1704 & $0.0921$ & $-190.2_{-8.1}^{+3.3}$ & $0.70_{-0.10}^{+0.18}$ & $-3.66_{-0.10}^{+0.08}$ & $17.23_{-0.24}^{+0.20}$ & $14.19_{-0.07}^{+0.04}$ & $4.33_{-0.13}^{+0.08}$ & $-0.6_{-0.3}^{+0.3}$ & $50.9_{-3.5}^{+3.1}$ & $18.8_{-2.6}^{+1.9}$ & $54.4_{-4.1}^{+2.8}$ & PIE \\[2pt]
J2131 & $0.4302$ & $-116.1_{-0.3}^{+0.3}$ & $-2.17_{-0.01}^{+0.01}$ & $-1.54_{-0.07}^{+0.12}$ & $19.47_{-0.05}^{+0.03}$ & $19.16_{-0.01}^{+0.02}$ & $4.04_{-0.01}^{+0.01}$ & $-0.5_{-0.2}^{+0.1}$ & $11.8_{-0.2}^{+0.2}$ & $13.5_{-0.2}^{+0.1}$ & $17.9_{-0.2}^{+0.2}$ & PIE \\[2pt]
& & $-83.7_{-0.0}^{+0.0}$ & $-1.11_{-0.02}^{+0.02}$ & $-1.78_{-0.03}^{+0.03}$ & $19.35_{-0.03}^{+0.04}$ & $18.39_{-0.05}^{+0.04}$ & $4.10_{-0.00}^{+0.01}$ & $-0.4_{-0.1}^{+0.1}$ & $6.0_{-0.1}^{+0.1}$ & $14.4_{-0.1}^{+0.1}$ & $15.6_{-0.1}^{+0.1}$ & PIE \\[2pt]
& & $-77.8_{-1.1}^{+1.0}$ & $-1.60_{-0.38}^{+0.37}$ & $-0.97_{-1.43}^{+1.39}$ & $18.58_{-0.07}^{+0.06}$ & $13.48_{-0.04}^{+0.04}$ & $5.13_{-0.02}^{+0.02}$ & $-2.0_{-1.3}^{+1.4}$ & $26.8_{-1.0}^{+1.1}$ & $47.0_{-1.0}^{+0.8}$ & $54.1_{-1.1}^{+0.9}$ & TDP-nonCBLA \\[2pt]
& & $-77.2_{-0.2}^{+0.2}$ & $-0.05_{-0.04}^{+0.03}$ & $0.46_{-0.30}^{+0.35}$ & $18.39_{-0.01}^{+0.01}$ & $17.10_{-0.02}^{+0.02}$ & $4.12_{-0.00}^{+0.00}$ & $-3.6_{-0.4}^{+0.3}$ & $12.4_{-0.1}^{+0.1}$ & $14.7_{-0.1}^{+0.1}$ & $19.2_{-0.1}^{+0.1}$ & TDP-nonCBLA \\[2pt]
& & $-69.0_{-0.1}^{+0.1}$ & $-0.28_{-0.05}^{+0.04}$ & $-1.58_{-0.05}^{+0.07}$ & $17.93_{-0.04}^{+0.04}$ & $16.62_{-0.04}^{+0.06}$ & $3.98_{-0.01}^{+0.01}$ & $-2.0_{-0.1}^{+0.1}$ & $3.5_{-0.2}^{+0.2}$ & $12.5_{-0.2}^{+0.2}$ & $13.0_{-0.2}^{+0.2}$ & PIE \\[2pt]
 &  & $-67.9_{-2.5}^{+3.0}$ & $<0.30$ & $>-4.00$ & $20.12_{-0.53}^{+0.29}$ & $13.44_{-0.27}^{+0.17}$ & $6.01_{-0.18}^{+0.12}$ & $<2.63$ & $54.69_{-4.95}^{+4.90}$ & $129.97_{-24.53}^{+18.67}$ & $140.91_{-21.05}^{+16.54}$ & TDP-CBLA\\[2pt]
& & $-26.8_{-0.5}^{+0.5}$ & $-2.28_{-0.23}^{+0.23}$ & $-0.51_{-0.40}^{+0.42}$ & $18.42_{-0.02}^{+0.02}$ & $14.21_{-0.01}^{+0.01}$ & $4.83_{-0.01}^{+0.01}$ & $-2.6_{-0.4}^{+0.4}$ & $34.7_{-0.2}^{+0.2}$ & $33.5_{-0.2}^{+0.2}$ & $48.2_{-0.2}^{+0.2}$ & TDP-nonCBLA \\[2pt]
& & $-3.8_{-0.2}^{+0.2}$ & $-1.18_{-0.13}^{+0.12}$ & $-0.74_{-0.23}^{+0.23}$ & $17.57_{-0.14}^{+0.18}$ & $16.91_{-0.01}^{+0.01}$ & $4.01_{-0.02}^{+0.02}$ & $-3.2_{-0.4}^{+0.4}$ & $20.9_{-0.3}^{+0.4}$ & $13.0_{-0.3}^{+0.3}$ & $24.6_{-0.2}^{+0.2}$ & PIE \\[2pt]
 &  & $17.1_{-3.8}^{+4.4}$ & $<0.30$ & $>-4.00$ & $21.76_{-0.03}^{+0.03}$ & $14.47_{-0.03}^{+0.03}$ & $6.58_{-0.01}^{+0.01}$ & $<4.27$ & $43.22_{-11.70}^{+10.28}$ & $250.85_{-2.48}^{+2.90}$ & $254.83_{-2.02}^{+2.06}$ & TDP-CBLA\\[2pt]
\hline
J2137 & $0.0752$ & $-147.1_{-2.6}^{+2.9}$ & $<0.68$ & $>-3.54$ & $14.14_{-0.85}^{+1.12}$ & $12.96_{-0.05}^{+0.05}$ & $4.06_{-0.10}^{+0.21}$ & $<-1.75$ & $19.10_{-7.63}^{+6.66}$ & $13.79_{-1.56}^{+3.81}$ & $24.50_{-5.21}^{+5.31}$ & PIE\\[2pt]
 &  & $34.2_{-0.7}^{+0.7}$ & $<-0.06$ & $>-3.12$ & $14.55_{-0.40}^{+0.98}$ & $13.94_{-0.01}^{+0.01}$ & $4.01_{-0.07}^{+0.15}$ & $<-1.32$ & $33.34_{-1.82}^{+1.54}$ & $13.02_{-1.00}^{+2.51}$ & $36.03_{-1.30}^{+1.37}$ & PIE\\[2pt]
 &  & $148.6_{-2.2}^{+1.9}$ & $<0.26$ & $>-3.58$ & $14.35_{-0.68}^{+1.30}$ & $13.38_{-0.03}^{+0.03}$ & $4.05_{-0.10}^{+0.26}$ & $<-0.36$ & $34.19_{-4.29}^{+3.74}$ & $13.63_{-1.54}^{+4.79}$ & $37.59_{-3.44}^{+3.33}$ & PIE\\[2pt]
\hline
J2253 & $0.1537$ & $-177.6_{-1.7}^{+1.9}$ & $<-0.13$ & $>-2.67$ & $14.63_{-0.36}^{+0.65}$ & $13.94_{-0.13}^{+0.14}$ & $4.01_{-0.06}^{+0.10}$ & $<-2.79$ & $8.41_{-3.36}^{+3.71}$ & $13.06_{-0.90}^{+1.64}$ & $15.90_{-2.20}^{+2.85}$ & PIE\\[2pt]
& & $7.0_{-4.1}^{+3.3}$ & $-0.51_{-0.25}^{+0.22}$ & $-0.99_{-0.46}^{+0.34}$ & $17.62_{-0.23}^{+0.25}$ & $17.09_{-0.38}^{+0.28}$ & $3.92_{-0.09}^{+0.07}$ & $-2.9_{-0.4}^{+0.6}$ & $21.4_{-3.1}^{+3.2}$ & $11.7_{-1.2}^{+1.0}$ & $24.4_{-2.7}^{+2.9}$ & PIE \\[2pt]
& & $13.9_{-0.4}^{+0.3}$ & $-1.66_{-0.09}^{+0.08}$ & $-3.37_{-0.02}^{+0.02}$ & $20.67_{-0.12}^{+0.14}$ & $16.17_{-0.06}^{+0.06}$ & $4.84_{-0.01}^{+0.01}$ & $2.6_{-0.1}^{+0.1}$ & $28.9_{-1.1}^{+1.0}$ & $33.7_{-0.4}^{+0.5}$ & $44.4_{-1.0}^{+0.9}$ & PIE \\[2pt]
 &  & $21.7_{-3.2}^{+3.1}$ & $<0.30$ & $>-4.00$ & $19.34_{-0.52}^{+0.52}$ & $13.16_{-0.30}^{+0.31}$ & $5.69_{-0.13}^{+0.13}$ & $<1.85$ & $14.98_{-8.00}^{+8.42}$ & $89.43_{-12.27}^{+14.57}$ & $90.94_{-10.83}^{+14.12}$ & TDP-CBLA\\[2pt]
\hline
J2253 & $0.3528$ & $-331.2_{-5.5}^{+6.2}$ & $<0.31$ & $>-3.41$ & $14.88_{-1.02}^{+1.20}$ & $13.38_{-0.07}^{+0.06}$ & $4.10_{-0.13}^{+0.28}$ & $<-0.03$ & $47.46_{-10.07}^{+10.69}$ & $14.35_{-1.98}^{+5.39}$ & $50.67_{-9.74}^{+10.47}$ & PIE\\[2pt]
 &  & $-151.2_{-4.6}^{+4.1}$ & $<0.93$ & $>-3.35$ & $14.65_{-0.87}^{+1.21}$ & $13.32_{-0.07}^{+0.08}$ & $4.06_{-0.10}^{+0.20}$ & $<-1.26$ & $22.43_{-10.89}^{+13.36}$ & $13.75_{-1.47}^{+3.51}$ & $27.13_{-8.62}^{+12.30}$ & PIE\\[2pt]
& & $-59.0_{-1.8}^{+2.3}$ & $-1.76_{-0.57}^{+0.60}$ & $-4.74_{-0.06}^{+0.07}$ & $18.81_{-0.04}^{+0.04}$ & $13.84_{-0.05}^{+0.06}$ & $4.96_{-0.05}^{+0.05}$ & $2.1_{-0.0}^{+0.0}$ & $15.6_{-3.6}^{+4.5}$ & $38.9_{-2.0}^{+2.1}$ & $42.1_{-2.3}^{+2.5}$ & TDP-nonCBLA \\[2pt]
& & $-29.5_{-3.0}^{+2.2}$ & $-0.63_{-0.59}^{+0.61}$ & $-3.22_{-0.13}^{+0.38}$ & $17.48_{-0.95}^{+0.98}$ & $14.01_{-0.05}^{+0.05}$ & $4.59_{-0.37}^{+0.32}$ & $-0.8_{-1.4}^{+1.0}$ & $37.0_{-6.9}^{+6.5}$ & $25.2_{-8.8}^{+11.0}$ & $46.0_{-4.8}^{+4.8}$ & PIE \\[2pt]
 &  & $0.1_{-8.1}^{+7.9}$ & $<0.30$ & $>-4.00$ & $20.24_{-0.17}^{+0.13}$ & $13.54_{-0.04}^{+0.03}$ & $6.05_{-0.09}^{+0.10}$ & $<2.76$ & $59.74_{-11.43}^{+12.32}$ & $136.14_{-13.82}^{+16.20}$ & $148.98_{-12.35}^{+15.56}$ & TDP-CBLA\\[2pt]
\hline
J2253 & $0.3900$ & $116.1_{-1.4}^{+1.0}$ & $-0.23_{-0.17}^{+0.13}$ & $-2.32_{-0.15}^{+0.22}$ & $17.07_{-0.25}^{+0.19}$ & $15.05_{-0.03}^{+0.03}$ & $4.13_{-0.07}^{+0.07}$ & $-2.1_{-0.5}^{+0.3}$ & $41.5_{-1.2}^{+1.3}$ & $15.0_{-1.2}^{+1.2}$ & $44.1_{-1.0}^{+1.1}$ & PIE \\[2pt]
& & $153.9_{-1.1}^{+1.1}$ & $-1.97_{-0.53}^{+0.69}$ & $-4.65_{-0.05}^{+0.06}$ & $18.75_{-0.06}^{+0.05}$ & $13.86_{-0.08}^{+0.14}$ & $4.93_{-0.09}^{+0.06}$ & $1.9_{-0.0}^{+0.0}$ & $25.1_{-3.4}^{+2.9}$ & $37.7_{-3.7}^{+2.8}$ & $45.5_{-4.5}^{+3.1}$ & TDP-nonCBLA \\[2pt]
& & $232.6_{-1.2}^{+1.2}$ & $0.43_{-1.24}^{+0.14}$ & $-2.58_{-0.16}^{+1.66}$ & $16.00_{-1.45}^{+0.18}$ & $13.85_{-0.06}^{+0.07}$ & $3.96_{-0.09}^{+0.08}$ & $-2.9_{-3.1}^{+0.3}$ & $5.8_{-2.8}^{+3.0}$ & $12.2_{-1.2}^{+1.1}$ & $13.6_{-1.1}^{+1.6}$ & PIE \\[2pt]
\hline


==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
